LANG: Reinforcement Learning for Multilingual Reasoning with Language-Adaptive Hint Guidance

Reinforcement learning has proven effective for enhancing multi-step reasoning in large language models (LLMs), yet its benefits have not fully translated to multilingual contexts. Existing methods struggle with a fundamental trade-off: prioritizing input-language consistency severely hampers reasoning quality, while prioritizing reasoning often leads to unintended language drift toward English. We address this challenge with LANG, a novel framework that leverages language-conditioned hints to guide exploration in non-English reasoning tasks. Our method incorporates two key mechanisms to prevent dependency on these hints: a progressive decay schedule that gradually withdraws scaffolding, and a language-adaptive switch that tailors learning horizons to specific language difficulties. Empirical results on challenging multilingual mathematical benchmarks reveal that LANG substantially enhances reasoning performance without compromising language consistency. Moreover, we show that our framework generalizes beyond mathematics, fostering more consistent language alignment across model layers

==> original_data/reward-no-attenuate-sample10.csv <==
Step,Value-no-attenuate,Value
0,0.068359375,0.068359375
1,,
2,,
3,,
4,,
5,,
6,,
7,,
8,,
9,,
10,0.322265625,0.123046875
11,,
12,,
13,,
14,,
15,,
16,,
17,,
18,,
19,,
20,0.462890625,0.24609375
21,,
22,,
23,,
25,,
26,,
27,,
28,,
29,,
30,,
31,0.47265625,0.2734375
32,,
33,,
34,,
35,,
36,,
37,,
38,,
39,,
40,,
42,0.498046875,0.255859375
43,,
44,,
45,,
46,,
47,,
48,,
49,,
50,,
51,,
52,0.44140625,0.28515625
53,,
54,,
55,,
56,,
57,,
58,,
60,,
61,,
62,,
63,0.462890625,0.33203125
65,,
66,,
67,,
68,,
69,,
70,,
71,,
72,,
73,,
74,0.572265625,0.33203125
75,,
76,,
77,,
78,,
79,,
80,,
81,,
82,,
83,,
84,0.548828125,0.37109375
85,,
86,,
87,,
88,,
89,,
90,,
92,,
93,,
94,,
95,0.49609375,0.341796875
96,,
97,,
98,,
99,,
100,,
101,,
102,,
103,,
104,,
105,0.576171875,0.345703125
106,,
107,,
108,,
109,,
110,,
111,,
112,,
114,,
115,,
116,0.58203125,0.38671875
117,,
118,,
119,,
120,,
121,,
122,,
123,,
124,,
125,,
126,0.60546875,0.31640625
127,,
128,,
129,,
130,,
131,,
132,,
133,,
134,,
135,,
136,0.58203125,0.375
137,,
138,,
139,,
140,,
141,,
142,,
143,,
144,,
145,,
146,0.560546875,0.416015625
147,,
148,,
150,,
152,,
153,,
154,,
155,,
156,,
157,,
158,0.505859375,0.4453125
159,,
160,,
161,,
162,,
163,,
164,,
165,,
166,,
167,,
168,0.642578125,0.373046875
169,,
170,,
171,,
172,,
173,,
174,,
175,,
176,,
177,,
178,0.568359375,0.337890625
179,,
180,,
181,,
182,,
183,,
184,,
185,,
186,,
188,,
189,0.57421875,0.34375
190,,
191,,
192,,
193,,
194,,
195,,
196,,
197,,
198,,
199,0.591796875,0.4296875
200,,
202,,
203,,
204,,
205,,
206,,
207,,
208,,
209,,
210,0.658203125,0.4921875
211,,
212,,
213,,
214,,
215,,
216,,
217,,
218,,
219,,
220,0.591796875,0.443359375
221,,
222,,
223,,
224,,
225,,
226,,
227,,
228,,
229,,
230,0.607421875,0.419921875
231,,
232,,
233,,
234,,
235,,
236,,
237,,
238,,
239,,
241,0.60546875,0.373046875
242,,
243,,
244,,
245,,
246,,
247,,
248,,
249,,
250,,
251,0.61328125,0.416015625
252,,
253,,
254,,
255,,
257,,
258,,
259,,
260,,
261,,
262,0.53125,0.361328125
263,,
264,,
265,,
267,,
268,,
269,,
270,,
271,,
273,,
274,0.556640625,0.416015625
275,,
276,,
277,,
278,,
279,,
280,,
281,,
282,,
283,,
284,0.630859375,0.453125
285,,
286,,
287,,
288,,
289,,
290,,
291,,
292,,
293,,
294,0.615234375,0.501953125
295,,
296,,
297,,
298,,
299,,
300,,
301,,
302,,
303,,
304,0.544921875,0.31640625
305,,
306,,
307,,
308,,
309,,
310,,
311,,
312,,
313,,
314,0.572265625,0.49609375
315,,
316,,
317,,
318,,
319,,
320,,
321,,
322,,
323,,
324,0.623046875,0.462890625
325,,
326,,
327,,
328,,
329,,
330,,
331,,
332,,
333,,
334,0.560546875,0.392578125
335,,
336,,
337,,
338,,
340,,
341,,
342,,
343,,
344,,
345,0.61328125,0.453125
346,,
347,,
348,,
349,,
350,,
351,,
352,,
353,,
354,,
355,0.607421875,0.53125
356,,
357,,
358,,
359,,
360,,
361,,
362,,
363,,
364,,
365,0.66796875,0.455078125
366,,
367,,
368,,
369,,
370,,
372,,
373,,
374,,
375,,
376,0.720703125,0.455078125
377,,
378,,
379,,
380,,
381,,
382,,
383,,
384,,
385,,
386,0.591796875,0.58984375
387,,
388,,
389,,
390,,
391,,
392,,
393,,
394,,
395,,
396,0.58984375,0.455078125
397,,
398,,
399,,
400,,
401,,
402,,
403,,
404,,
405,,
406,0.615234375,0.513671875
407,,
408,,
409,,
410,,
411,,
412,,
413,,
414,,
415,,
416,0.693359375,0.58203125
417,,
418,,
419,,
420,,
421,,
422,,
423,,
424,,
425,,
426,0.5390625,0.515625
427,,
428,,
429,,
430,,
431,,
432,,
433,,
434,,
435,,
436,0.576171875,0.544921875
437,,
438,,
439,,
440,,
441,,
442,,
443,,
444,,
445,,
446,0.65234375,0.5234375
447,,
448,,
449,,
450,,
451,,
452,,
453,,
454,,
455,,
456,0.66796875,0.54296875
458,,
459,,
460,,
461,,
462,,
463,,
464,,
465,,
466,,
467,0.767578125,0.51171875
468,,
469,,
470,,
471,,
472,,
473,,
474,,
475,,
477,,
478,0.701171875,0.466796875
479,,
480,,
481,,
482,,
483,,
484,,
485,,
486,,
487,,
488,0.634765625,0.609375
489,,
490,,
491,,
493,,
494,,
495,,
496,,
497,,
498,,
499,0.599609375,0.5
500,,
501,,
502,,
503,,
504,,
506,,
507,,
508,,
509,,
510,0.732421875,0.515625
511,,
512,,
513,,
514,,
516,,
517,,
518,,
519,,
520,,
521,0.705078125,0.595703125
522,,
523,,
524,,
526,,
527,,
528,,
529,,
530,,
531,,
532,0.654296875,0.54296875
533,,
534,,
535,,
536,,
537,,
538,,
539,,
540,,
541,,
542,0.638671875,0.560546875
543,,
544,,
545,,
546,,
547,,
548,,
549,,
550,,
551,,
552,0.62890625,0.490234375
553,,
554,,
555,,
556,,
557,,
558,,
559,,
560,,
561,,
562,0.689453125,0.509765625
563,,
564,,
565,,
566,,
567,,
568,,
569,,
570,,
571,,
572,0.65234375,0.580078125
573,,
574,,
575,,
576,,
577,,
578,,
579,,
580,,
581,,
582,0.623046875,0.544921875
584,,
585,,
586,,
587,,
588,,
589,,
590,,
591,,
592,,
593,0.669921875,0.548828125
594,,
595,,
596,,
597,,
598,,
599,,
600,,
601,,
602,,
603,0.716796875,0.568359375
604,,
605,,
606,,
607,,
608,,
609,,
610,,
611,,
612,,
613,0.638671875,0.47265625
614,,
615,,
616,,
617,,
618,,
619,,
620,,
621,,
622,,
623,0.66796875,0.5078125
624,,
625,,
626,,
627,,
628,,
629,,
630,,
631,,
632,,
633,0.65625,0.59765625
634,,
635,,
636,,
637,,
638,,
639,,
640,,
641,,
642,,
643,0.705078125,0.533203125
644,,
645,,
646,,
647,,
648,,
649,,
650,,
651,,
652,,
653,0.69921875,0.61328125
654,,
655,,
656,,
657,,
658,,
659,,
660,,
661,,
662,,
663,0.634765625,0.5859375
664,,
665,,
666,,
667,,
668,,
669,,
670,,
671,,
672,,
673,0.80859375,0.46875
674,,
675,,
676,,
677,,
678,,
679,,
680,,
681,,
682,,
683,0.8125,0.578125
684,,
685,,
686,,
687,,
688,,
689,,
690,,
691,,
692,,
693,0.5859375,0.62109375
694,,
695,,
696,,
697,,
698,,
699,,
700,,
701,,
702,,
703,0.67578125,0.626953125
704,,
705,,
706,,
707,,
708,,
709,,
710,,
711,,
712,,
713,0.615234375,0.451171875
714,,
715,,
716,,
717,,
718,,
719,,
720,,
721,,
722,,
723,0.685546875,0.63671875
724,,
725,,
726,,
727,,
728,,
729,,
730,,
731,,
732,,
733,0.734375,0.560546875
734,,
735,,
736,,
737,,
738,,
739,,
740,,
741,,
742,,
743,0.59375,0.546875
744,,
745,,
746,,
747,,
749,,
750,,
751,,
752,,
753,,
754,0.693359375,0.541015625
755,,
756,,
757,,
758,,
759,,
761,,
762,,
763,,
764,,
765,0.734375,0.58984375
766,,
767,,
768,,
769,,
770,,
771,,
772,,
773,,
774,,
775,0.736328125,0.529296875
776,,
777,,
778,,
779,,
780,,
781,,
782,,
783,,
785,,
786,0.73828125,0.6953125
787,,
788,,
789,,
790,,
791,,
792,,
793,,
794,,
795,,
796,0.669921875,0.56640625
797,,
798,,
799,,
800,,
801,,
802,,
803,,
804,,
805,,
806,0.658203125,0.56640625
807,,
808,,
809,,
810,,
811,,
812,,
813,,
814,,
815,,
816,0.765625,0.568359375
817,,
818,,
819,,
820,,
821,,
822,,
823,,
824,,
825,,
826,0.70703125,0.625
827,,
828,,
829,,
830,,
831,,
832,,
833,,
834,,
835,,
836,0.630859375,0.619140625
837,,
838,,
839,,
840,,
842,,
843,,
844,,
845,,
846,,
847,0.646484375,0.529296875
848,,
849,,
850,,
851,,
853,,
854,,
855,,
856,,
857,,
858,0.63671875,0.48046875
859,,
860,,
861,,
862,,
863,,
865,,
866,,
867,,
868,,
869,0.740234375,0.701171875
870,,
871,,
872,,
873,,
874,,
875,,
876,,
877,,
878,,
879,0.658203125,0.630859375
880,,
881,,
882,,
883,,
884,,
885,,
886,,
887,,
888,,
889,0.69140625,0.525390625
890,,
892,,
893,,
894,,
895,,
896,,
897,,
898,,
899,,
900,0.72265625,0.619140625
901,,
902,,
904,,
905,,
906,,
907,,
908,,
909,,
910,,
911,0.759765625,0.556640625
913,,
914,,
915,,
916,,
917,,
918,,
919,,
920,,
921,,
922,0.783203125,0.56640625
923,,
924,,
925,,
926,,
927,,
928,,
929,,
930,,
931,,
932,0.724609375,0.5546875
933,,
934,,
935,,
936,,
937,,
938,,
939,,
940,,
941,,
942,0.734375,0.65234375
943,,
944,,
945,,
946,,
947,,
948,,
949,,
950,,
951,,
952,0.716796875,0.66796875
953,,
954,,
955,,
956,,
957,,
959,,
960,,
961,,
962,,
963,0.751953125,0.52734375
964,,
965,,
967,,
968,,
969,,
970,,
971,,
972,,
973,,
975,0.61328125,0.609375
976,,
977,,
978,,
979,,
980,,
981,,
982,,
983,,
985,,
986,0.669921875,0.55078125
987,,
988,,
989,,
990,,
991,,
992,,
993,,
994,,
995,,
996,0.626953125,
997,,
998,,
999,,
1000,,
1001,,
1002,,
1003,,
1004,,
1005,,
1006,0.62109375,
1007,,
1008,,
1009,,
1010,,
1011,,
1012,,
1013,,
1014,,
1015,,
1016,0.69921875,
1017,,
1019,,
1020,,
1021,,
1022,,
1023,,
1024,,
1025,,
1026,,
1027,0.712890625,
1028,,
1029,,
1030,,
1031,,
1032,,
1033,,
1034,,
1035,,
1036,,


==> original_data/reward_score_after_train.csv <==
Step,Value-no-attenuate,Value,ours
0,0.068359375,0.068359375,0.068359375
1,,,
2,,,
3,,,
4,,,
5,,,
6,,,
7,,,
8,,,
9,,,
10,0.322265625,0.123046875,0.330078125
11,,,
12,,,
13,,,
14,,,
15,,,
16,,,
17,,,
18,,,
19,,,
20,0.462890625,0.24609375,0.396484375
21,,,
22,,,
23,,,
25,,,
26,,,
27,,,
28,,,
29,,,
30,,,
31,0.47265625,0.2734375,0.36328125
32,,,
33,,,
34,,,
35,,,
36,,,
37,,,
38,,,
39,,,
40,,,
42,0.498046875,0.255859375,0.345703125
43,,,
44,,,
45,,,
46,,,
47,,,
48,,,
49,,,
50,,,
51,,,
52,0.44140625,0.28515625,0.337890625
53,,,
54,,,
55,,,
56,,,
57,,,
58,,,
60,,,
61,,,
62,,,
63,0.462890625,0.33203125,0.361328125
65,,,
66,,,
67,,,
68,,,
69,,,
70,,,
71,,,
72,,,
73,,,
74,0.572265625,0.33203125,0.34078125
75,,,
76,,,
77,,,
78,,,
79,,,
80,,,
81,,,
82,,,
83,,,
84,0.548828125,0.37109375,0.416015625
85,,,
86,,,
87,,,
88,,,
89,,,
90,,,
92,,,
93,,,
94,,,
95,0.49609375,0.341796875,0.3671875
96,,,
97,,,
98,,,
99,,,
100,,,
101,,,
102,,,
103,,,
104,,,
105,0.576171875,0.345703125,0.404296875
106,,,
107,,,
108,,,
109,,,
110,,,
111,,,
112,,,
114,,,
115,,,
116,0.58203125,0.38671875,0.400390625
117,,,
118,,,
119,,,
120,,,
121,,,
122,,,
123,,,
124,,,
125,,,
126,0.60546875,0.31640625,0.33203125
127,,,
128,,,
129,,,
130,,,
131,,,
132,,,
133,,,
134,,,
135,,,
136,0.58203125,0.375,0.37328125
137,,,
138,,,
139,,,
140,,,
141,,,
142,,,
143,,,
144,,,
145,,,
146,0.560546875,0.416015625,0.44921875
147,,,
148,,,
150,,,
152,,,
153,,,
154,,,
155,,,
156,,,
157,,,
158,0.505859375,0.4453125,0.453125
159,,,
160,,,
161,,,
162,,,
163,,,
164,,,
165,,,
166,,,
167,,,
168,0.642578125,0.373046875,0.416015625
169,,,
170,,,
171,,,
172,,,
173,,,
174,,,
175,,,
176,,,
177,,,
178,0.568359375,0.337890625,0.40234375
179,,,
180,,,
181,,,
182,,,
183,,,
184,,,
185,,,
186,,,
188,,,
189,0.57421875,0.34375,0.3525
190,,,
191,,,
192,,,
193,,,
194,,,
195,,,
196,,,
197,,,
198,,,
199,0.591796875,0.4296875,0.478515625
200,,,
202,,,
203,,,
204,,,
205,,,
206,,,
207,,,
208,,,
209,,,
210,0.658203125,0.4921875,0.515625
211,,,
212,,,
213,,,
214,,,
215,,,
216,,,
217,,,
218,,,
219,,,
220,0.591796875,0.443359375,0.466796875
221,,,
222,,,
223,,,
224,,,
225,,,
226,,,
227,,,
228,,,
229,,,
230,0.607421875,0.419921875,0.455078125
231,,,
232,,,
233,,,
234,,,
235,,,
236,,,
237,,,
238,,,
239,,,
241,0.60546875,0.373046875,0.453125
242,,,
243,,,
244,,,
245,,,
246,,,
247,,,
248,,,
249,,,
250,,,
251,0.61328125,0.416015625,0.55859375
252,,,
253,,,
254,,,
255,,,
257,,,
258,,,
259,,,
260,,,
261,,,
262,0.53125,0.361328125,0.46875
263,,,
264,,,
265,,,
267,,,
268,,,
269,,,
270,,,
271,,,
273,,,
274,0.556640625,0.416015625,0.46875
275,,,
276,,,
277,,,
278,,,
279,,,
280,,,
281,,,
282,,,
283,,,
284,0.630859375,0.453125,0.515625
285,,,
286,,,
287,,,
288,,,
289,,,
290,,,
291,,,
292,,,
293,,,
294,0.615234375,0.501953125,0.5
295,,,
296,,,
297,,,
298,,,
299,,,
300,,,
301,,,
302,,,
303,,,
304,0.544921875,0.31640625,0.412109375
305,,,
306,,,
307,,,
308,,,
309,,,
310,,,
311,,,
312,,,
313,,,
314,0.572265625,0.49609375,0.50390625
315,,,
316,,,
317,,,
318,,,
319,,,
320,,,
321,,,
322,,,
323,,,
324,0.623046875,0.462890625,0.5390625
325,,,
326,,,
327,,,
328,,,
329,,,
330,,,
331,,,
332,,,
333,,,
334,0.560546875,0.392578125,0.431640625
335,,,
336,,,
337,,,
338,,,
340,,,
341,,,
342,,,
343,,,
344,,,
345,0.61328125,0.453125,0.474609375
346,,,
347,,,
348,,,
349,,,
350,,,
351,,,
352,,,
353,,,
354,,,
355,0.607421875,0.53125,0.595703125
356,,,
357,,,
358,,,
359,,,
360,,,
361,,,
362,,,
363,,,
364,,,
365,0.66796875,0.455078125,0.4640625
366,,,
367,,,
368,,,
369,,,
370,,,
372,,,
373,,,
374,,,
375,,,
376,0.720703125,0.455078125,0.4609375
377,,,
378,,,
379,,,
380,,,
381,,,
382,,,
383,,,
384,,,
385,,,
386,0.591796875,0.58984375,0.599609375
387,,,
388,,,
389,,,
390,,,
391,,,
392,,,
393,,,
394,,,
395,,,
396,0.58984375,0.455078125,0.4609375
397,,,
398,,,
399,,,
400,,,
401,,,
402,,,
403,,,
404,,,
405,,,
406,0.615234375,0.513671875,0.514140625
407,,,
408,,,
409,,,
410,,,
411,,,
412,,,
413,,,
414,,,
415,,,
416,0.693359375,0.58203125,0.586171875
417,,,
418,,,
419,,,
420,,,
421,,,
422,,,
423,,,
424,,,
425,,,
426,0.5390625,0.515625,0.556640625
427,,,
428,,,
429,,,
430,,,
431,,,
432,,,
433,,,
434,,,
435,,,
436,0.576171875,0.544921875,0.544921875
437,,,
438,,,
439,,,
440,,,
441,,,
442,,,
443,,,
444,,,
445,,,
446,0.65234375,0.5234375,0.564453125
447,,,
448,,,
449,,,
450,,,
451,,,
452,,,
453,,,
454,,,
455,,,
456,0.66796875,0.54296875,0.552734375
458,,,
459,,,
460,,,
461,,,
462,,,
463,,,
464,,,
465,,,
466,,,
467,0.767578125,0.51171875,0.53515625
468,,,
469,,,
470,,,
471,,,
472,,,
473,,,
474,,,
475,,,
477,,,
478,0.701171875,0.466796875,0.463125
479,,,
480,,,
481,,,
482,,,
483,,,
484,,,
485,,,
486,,,
487,,,
488,0.634765625,0.609375,0.61765625
489,,,
490,,,
491,,,
493,,,
494,,,
495,,,
496,,,
497,,,
498,,,
499,0.599609375,0.5,0.505859375
500,,,
501,,,
502,,,
503,,,
504,,,
506,,,
507,,,
508,,,
509,,,
510,0.732421875,0.515625,0.537109375
511,,,
512,,,
513,,,
514,,,
516,,,
517,,,
518,,,
519,,,
520,,,
521,0.705078125,0.595703125,0.59203125
522,,,
523,,,
524,,,
526,,,
527,,,
528,,,
529,,,
530,,,
531,,,
532,0.654296875,0.54296875,0.609375
533,,,
534,,,
535,,,
536,,,
537,,,
538,,,
539,,,
540,,,
541,,,
542,0.638671875,0.560546875,0.578828125
543,,,
544,,,
545,,,
546,,,
547,,,
548,,,
549,,,
550,,,
551,,,
552,0.62890625,0.490234375,0.50828125
553,,,
554,,,
555,,,
556,,,
557,,,
558,,,
559,,,
560,,,
561,,,
562,0.689453125,0.509765625,0.5121875
563,,,
564,,,
565,,,
566,,,
567,,,
568,,,
569,,,
570,,,
571,,,
572,0.65234375,0.580078125,0.58203125
573,,,
574,,,
575,,,
576,,,
577,,,
578,,,
579,,,
580,,,
581,,,
582,0.623046875,0.544921875,0.564453125
584,,,
585,,,
586,,,
587,,,
588,,,
589,,,
590,,,
591,,,
592,,,
593,0.669921875,0.548828125,0.5625
594,,,
595,,,
596,,,
597,,,
598,,,
599,,,
600,,,
601,,,
602,,,
603,0.716796875,0.568359375,0.583984375
604,,,
605,,,
606,,,
607,,,
608,,,
609,,,
610,,,
611,,,
612,,,
613,0.638671875,0.47265625,0.548828125
614,,,
615,,,
616,,,
617,,,
618,,,
619,,,
620,,,
621,,,
622,,,
623,0.66796875,0.5078125,0.572265625
624,,,0.626953125
625,,,0.52734375
626,,,0.5078125
627,,,0.541015625
628,,,0.486328125
629,,,0.546875
630,,,0.5859375
631,,,0.517578125
632,,,0.53125
633,0.65625,0.59765625,0.61328125
634,,,0.537109375
635,,,0.533203125
636,,,0.5859375
637,,,0.63671875
638,,,0.5703125
639,,,0.505859375
640,,,0.509765625
641,,,0.52734375
642,,,0.55859375
643,0.705078125,0.533203125,0.501953125
644,,,0.56640625
645,,,0.494140625
646,,,0.5703125
647,,,0.447265625
648,,,0.451171875
649,,,0.51171875
650,,,0.466796875
651,,,0.41015625
652,,,0.509765625
653,0.69921875,0.61328125,0.548828125
654,,,0.53125
655,,,0.521484375
656,,,0.501953125
657,,,0.583984375
658,,,0.587890625
659,,,0.498046875
660,,,0.470703125
661,,,0.56640625
662,,,0.455078125
663,0.634765625,0.5859375,0.5703125
664,,,0.53515625
665,,,0.525390625
666,,,0.580078125
667,,,0.55859375
668,,,0.509765625
669,,,0.58203125
670,,,0.546875
671,,,0.55859375
672,,,0.537109375
673,0.80859375,0.46875,0.501953125
674,,,0.537109375
675,,,0.615234375
676,,,0.529296875
677,,,0.548828125
678,,,0.576171875
679,,,0.4921875
680,,,0.501953125
681,,,0.564453125
682,,,0.525390625
683,0.8125,0.578125,0.65234375
684,,,0.5859375
685,,,0.564453125
686,,,0.595703125
687,,,0.552734375
688,,,0.576171875
689,,,0.537109375
690,,,0.46484375
691,,,0.61328125
692,,,0.66796875
693,0.5859375,0.62109375,0.638671875
694,,,0.630859375
695,,,0.568359375
696,,,0.62890625
697,,,0.5078125
698,,,0.744140625
699,,,0.517578125
700,,,0.494140625
701,,,0.58984375
702,,,0.6171875
703,0.67578125,0.626953125,0.568359375
704,,,0.525390625
705,,,0.6796875
706,,,0.619140625
707,,,0.529296875
708,,,0.490234375
709,,,0.53515625
710,,,0.5546875
711,,,0.55859375
712,,,0.603515625
713,0.615234375,0.451171875,0.49609375
714,,,0.494140625
715,,,0.658203125
716,,,0.53515625
717,,,0.556640625
718,,,0.583984375
719,,,0.568359375
720,,,0.541015625
721,,,0.46875
722,,,0.57421875
723,0.685546875,0.63671875,0.658203125
724,,,0.5703125
725,,,0.576171875
726,,,0.48046875
727,,,0.5546875
728,,,0.5703125
729,,,0.583984375
730,,,0.623046875
731,,,0.552734375
732,,,0.54296875
733,0.734375,0.560546875,0.568359375
734,,,0.529296875
735,,,0.587890625
736,,,0.568359375
737,,,0.541015625
738,,,0.56640625
739,,,0.572265625
740,,,0.59375
741,,,0.619140625
742,,,0.60546875
743,0.59375,0.546875,0.55859375
744,,,0.51953125
745,,,0.51171875
746,,,0.658203125
747,,,0.609375
749,,,0.52734375
750,,,0.521484375
751,,,0.568359375
752,,,0.548828125
753,,,0.5546875
754,0.693359375,0.541015625,0.552734375
755,,,0.662109375
756,,,0.4765625
757,,,0.611328125
758,,,0.484375
759,,,0.552734375
761,,,0.5703125
762,,,0.615234375
763,,,0.494140625
764,,,0.49609375
765,0.734375,0.58984375,0.54296875
766,,,0.546875
767,,,0.59375
768,,,0.548828125
769,,,0.53515625
770,,,0.619140625
771,,,0.583984375
772,,,0.564453125
773,,,0.490234375
774,,,0.53125
775,0.736328125,0.529296875,0.5078125
776,,,0.529296875
777,,,0.6875
778,,,0.587890625
779,,,0.53515625
780,,,0.53515625
781,,,0.61328125
782,,,0.56640625
783,,,0.58203125
785,,,0.515625
786,0.73828125,0.6953125,0.65234375
787,,,0.484375
788,,,0.513671875
789,,,0.568359375
790,,,0.5859375
791,,,0.560546875
792,,,0.6171875
793,,,0.51171875
794,,,0.630859375
795,,,0.65234375
796,0.669921875,0.56640625,0.5
797,,,0.572265625
798,,,0.541015625
799,,,0.517578125
800,,,0.484375
801,,,0.541015625
802,,,0.6015625
803,,,0.513671875
804,,,0.546875
805,,,0.595703125
806,0.658203125,0.56640625,0.6015625
807,,,0.619140625
808,,,0.5703125
809,,,0.509765625
810,,,0.67578125
811,,,0.58203125
812,,,0.609375
813,,,0.416015625
814,,,0.525390625
815,,,0.59375
816,0.765625,0.568359375,0.564453125
817,,,0.56640625
818,,,0.5078125
819,,,0.57421875
820,,,0.615234375
821,,,0.60546875
822,,,0.62109375
823,,,0.583984375
824,,,0.5234375
825,,,0.544921875
826,0.70703125,0.625,0.68359375
827,,,0.5859375
828,,,0.556640625
829,,,0.669921875
830,,,0.46875
831,,,
832,,,
833,,,
834,,,
835,,,
836,0.630859375,0.619140625,
837,,,
838,,,
839,,,
840,,,
842,,,
843,,,
844,,,
845,,,
846,,,
847,0.646484375,0.529296875,
848,,,
849,,,
850,,,
851,,,
853,,,
854,,,
855,,,
856,,,
857,,,
858,0.63671875,0.48046875,
859,,,
860,,,
861,,,
862,,,
863,,,
865,,,
866,,,
867,,,
868,,,
869,0.740234375,0.701171875,
870,,,
871,,,
872,,,
873,,,
874,,,
875,,,
876,,,
877,,,
878,,,
879,0.658203125,0.630859375,
880,,,
881,,,
882,,,
883,,,
884,,,
885,,,
886,,,
887,,,
888,,,
889,0.69140625,0.525390625,
890,,,
892,,,
893,,,
894,,,
895,,,
896,,,
897,,,
898,,,
899,,,
900,0.72265625,0.619140625,
901,,,
902,,,
904,,,
905,,,
906,,,
907,,,
908,,,
909,,,
910,,,
911,0.759765625,0.556640625,
913,,,
914,,,
915,,,
916,,,
917,,,
918,,,
919,,,
920,,,
921,,,
922,0.783203125,0.56640625,
923,,,
924,,,
925,,,
926,,,
927,,,
928,,,
929,,,
930,,,
931,,,
932,0.724609375,0.5546875,
933,,,
934,,,
935,,,
936,,,
937,,,
938,,,
939,,,
940,,,
941,,,
942,0.734375,0.65234375,
943,,,
944,,,
945,,,
946,,,
947,,,
948,,,
949,,,
950,,,
951,,,
952,0.716796875,0.66796875,
953,,,
954,,,
955,,,
956,,,
957,,,
959,,,
960,,,
961,,,
962,,,
963,0.751953125,0.52734375,
964,,,
965,,,
967,,,
968,,,
969,,,
970,,,
971,,,
972,,,
973,,,
975,0.61328125,0.609375,
976,,,
977,,,
978,,,
979,,,
980,,,
981,,,
982,,,
983,,,
985,,,
986,0.669921875,0.55078125,
987,,,
988,,,
989,,,
990,,,
991,,,
992,,,
993,,,
994,,,
995,,,
996,0.626953125,,
997,,,
998,,,
999,,,
1000,,,
1001,,,
1002,,,
1003,,,
1004,,,
1005,,,
1006,0.62109375,,
1007,,,
1008,,,
1009,,,
1010,,,
1011,,,
1012,,,
1013,,,
1014,,,
1015,,,
1016,0.69921875,,
1017,,,
1019,,,
1020,,,
1021,,,
1022,,,
1023,,,
1024,,,
1025,,,
1026,,,
1027,0.712890625,,
1028,,,
1029,,,
1030,,,
1031,,,
1032,,,
1033,,,
1034,,,
1035,,,
1036,,,


==> original_data/training-entropy-sample5-with-band.csv <==
Step,mul-hint-no-attenuate,without-hint,attenuate,Missing,without-hint-smooth,without-hint-std,without-hint-upper,without-hint-lower,mul-hint-no-attenuate-smooth,mul-hint-no-attenuate-std,mul-hint-no-attenuate-upper,mul-hint-no-attenuate-lower
0,0.57007587,0.546150804,0.593214095,0.546150804,0.55107503,0.0038929421521273332,0.5549679717521273,0.5471820874478727,0.55107503,0.004667244494657709,0.5806467636946577,0.5713122747053423
1,0.573027695,0.548612917,0.584824777,0.5537936452000001,0.5523060860000001,0.004606191272595362,0.5569122772725954,0.5476998947274048,0.577455432,0.0055223581595254916,0.5829777896595255,0.5719330733404745
2,0.575979519,0.55107503,0.576435459,0.561436486,0.5492174933428572,0.009190030680692799,0.55840752402355,0.5400274626621644,0.5780453360857143,0.0052772731257211495,0.5833226092114354,0.5727680629599932
3,0.578931344,0.5535371424000001,0.568046141,0.569079328,0.54342912,0.018450841486105533,0.5618799615111055,0.5249782785388944,0.578081486,0.0048868752938924535,0.5829683611438924,0.5731946105561075
4,0.581883168,0.555999255,0.559656823,0.5767221687999999,0.5358408929333334,0.028567640279773803,0.5644085332131071,0.5072732526535596,0.5777484657333333,0.0046791535509899135,0.5824276192843232,0.5730693121823434
5,0.584834993,0.558461368,0.551267505,0.58436501,0.5269927682000001,0.03883715086519422,0.5658299190651943,0.48815561733480584,0.5771570266999999,0.0047916343227135125,0.5819486610227135,0.5723653923772863
6,0.581584764,0.530685937,0.546441269,0.571272838,0.5143361093000001,0.05070894661982066,0.5650450559198207,0.4636271626801794,0.577007824,0.005052742587355643,0.5820605668873556,0.5719550817126443
7,0.578334534,0.502910507,0.5416150334000001,0.5581806659999999,0.499817084,0.059778710517718575,0.5595957941177185,0.44003837308228144,0.575567131,0.007683015168203976,0.583250146288204,0.567884115951796
8,0.575084305,0.475135076,0.536788798,0.545088494,0.48343569109999995,0.06626497252912376,0.5497006636291237,0.4171707185708762,0.5728349471599999,0.011453086551180838,0.5842880337111808,0.5613818606088191
9,0.571834075,0.44735964559999997,0.531962562,0.531996322,0.465191932,0.06983811994914665,0.5350300517491466,0.3953538118508534,0.568811272,0.015445447505584967,0.5842567199255849,0.553365824914415
10,0.568583846,0.419584215,0.527136326,0.51890415,0.44508580569999995,0.06973255631181499,0.514818362011815,0.37535324938818493,0.563496107,0.019148714570729062,0.582644821470729,0.5443473923292709
11,0.558620763,0.40342265979999997,0.516106421,0.49832117600000003,0.423117313,0.06445082639446431,0.4875681391944643,0.35866648640553567,0.556889451,0.022132925130824026,0.5790223757308239,0.534756525469176
12,0.54865768,0.38726110459999996,0.505076516,0.477738202,0.402797991,0.05852775852030701,0.46132574954030703,0.344270232499693,0.5493342543199999,0.02541768371744045,0.5747519380374404,0.5239165706025595
13,0.538694596,0.371099549,0.49404661,0.457155228,0.38412784,0.05251336223123133,0.4366412025912313,0.33161447812876865,0.540830518,0.028656065700518492,0.5694865837605185,0.5121744523594816
14,0.528731513,0.354937994,0.483016705,0.436572254,0.367106861,0.04703718379710482,0.4141440446171048,0.3200696770228952,0.5313782418199999,0.031545563471826715,0.5629238052918266,0.49983267834817324
15,0.51876843,0.338776439,0.4719868,0.41598928,0.351735052,0.04282546717521274,0.39456051957521276,0.3089095852247873,0.5209774255999999,0.033791118811415916,0.5547685444114159,0.487186306788584
16,0.5060328007999999,0.32749272,0.46373024539999996,0.401794654,0.338012415,0.040596615159488,0.378609030259488,0.29741579994051204,0.5096280693999999,0.035060618455147866,0.5446886878551478,0.4745674509448521
17,0.493297172,0.316209,0.455473691,0.387600029,0.324847005,0.03831047823033338,0.3631574831703334,0.2865365267096666,0.501507623,0.03169493524606926,0.5332025584060692,0.4698126879139307
18,0.480561542,0.30492528080000003,0.447217136,0.37340540320000004,0.31223882191999996,0.036174932949671584,0.3484137548696715,0.2760638889703284,0.4966160868799999,0.027042841514769766,0.5236589283947697,0.46957324536523015
19,0.467825913,0.29364156140000003,0.438960582,0.35921077760000003,0.30018786604000003,0.034417969713264995,0.334605835753265,0.26576989632673503,0.494953461,0.024566033712439095,0.519519494272439,0.4703874268475609
20,0.455090284,0.282357842,0.430704027,0.345016152,0.288694137,0.033275331792329804,0.3219694690923298,0.25541880550767015,0.4965197441999999,0.027305519050900718,0.5238252632509006,0.46921422514909916
21,0.4774163,0.271768558,0.429648381,0.33233867920000004,0.277757636,0.03295681003937713,0.3107144457393771,0.2448008256606229,0.5013149377999999,0.034822576968296874,0.5361375147682967,0.46649236083170303
22,0.499742317,0.261179274,0.428592735,0.319661206,0.268383645,0.030476750602350243,0.2988603954223502,0.23790689421764974,0.50614786,0.038689175040231796,0.5448370350002318,0.4674586849197682
23,0.522068333,0.250589991,0.42753708960000003,0.30698373360000003,0.260572165,0.026623892063940016,0.28719605672394,0.23394827259606,0.5110185106799999,0.03993736423262191,0.5509558749126219,0.47108114644737803
25,0.54439435,0.24000070680000002,0.426481444,0.294306261,0.254323195,0.02198667532525399,0.276309870545254,0.23233651989474602,0.51592689,0.03877763868802139,0.5547045286480214,0.4771492512719786
26,0.566720366,0.229411423,0.425425798,0.281628788,0.24963673649999998,0.01713381194532119,0.26677054844532117,0.2325029245546788,0.520872998,0.034923493276215134,0.5557964910762151,0.4859495045237848
27,0.554362022,0.233752811,0.42465528280000003,0.29387523,0.24651278850000002,0.012806428784497966,0.25931921728449797,0.23370635971550205,0.5258568342000001,0.027193389814759127,0.5530502240147592,0.49866344438524096
28,0.542003679,0.238094199,0.42388476760000005,0.30612167160000003,0.243978393,0.009273401914262427,0.2532517952342624,0.23470499140573756,0.528640396,0.022744765108142603,0.5513851612481426,0.5058956310318574
29,0.529645335,0.24243558639999999,0.423114252,0.31836811340000004,0.242033551,0.007034209005278089,0.2490677599652781,0.2349993419547219,0.529223684,0.021983381315361032,0.5512070649353611,0.507240302304639
30,0.517286992,0.246776974,0.422343737,0.330614555,0.24067826141999998,0.006486778694183007,0.247165040114183,0.23419148272581697,0.527606697,0.023132809495156153,0.5507395061351562,0.5044738871448439
31,0.504928648,0.251118362,0.421573222,0.342860997,0.23991252469999996,0.007006766528662176,0.24691929122866213,0.2329057581713378,0.5237894352000001,0.023204210133135648,0.5469936453331358,0.5005852250668644
32,0.5052519198000001,0.246424606,0.417567051,0.341883862,0.239736341,0.0073155022969977,0.2470518430969977,0.2324208385030023,0.517771899,0.018068131590784284,0.5358400308907842,0.4997037677092157
33,0.5055751916000001,0.24173085079999998,0.41356088,0.340906727,0.23894418611999999,0.008385984364792822,0.2473301704847928,0.23055820175520716,0.5115118470000001,0.01446811689787217,0.5259799638978723,0.4970437301021279
34,0.505898463,0.237037095,0.409554708,0.339929593,0.23753606066000002,0.009633932756724783,0.2471699934167248,0.22790212790327524,0.505009278,0.013840114846213008,0.518849393146213,0.49116916345378697
35,0.506221735,0.23234333959999998,0.405548537,0.338952458,0.23551196441999997,0.01057091719807964,0.24608288161807962,0.22494104722192032,0.498264193,0.016650487396236913,0.5149146805962369,0.48161370580376306
36,0.506545007,0.227649584,0.401542366,0.337975323,0.232871897,0.010740302323403958,0.24361219972340395,0.22213159507659605,0.491276592,0.021682213927450643,0.5129588056274507,0.46959437777254937
37,0.491761499,0.225831264,0.397020197,0.338137799,0.22961585959999997,0.00945235814702348,0.23906821774702344,0.2201635014529765,0.48404647380000004,0.027812188596896104,0.5118586623968961,0.45623428520310394
38,0.476977992,0.224012944,0.392498028,0.338300276,0.22708944286000002,0.00766852168827057,0.23475796454827058,0.21942092117172945,0.476568514,0.03131023992684936,0.5078787543468494,0.44525827449315064
39,0.462194484,0.222194624,0.38797585960000003,0.338462752,0.225292647,0.005712232270867815,0.2310048794508678,0.2195804149091322,0.46884271355999996,0.032851355108166946,0.5016940686681669,0.435991358451833
40,0.447410977,0.220376304,0.383453691,0.338625229,0.224225473,0.00402072949228982,0.22824620205228982,0.22020474306771018,0.46086907122000004,0.032533103430974146,0.4934021746509742,0.4283359677890259
42,0.432627469,0.218557984,0.378931522,0.338787705,0.223887919,0.003349077965990215,0.2272369969659902,0.22053884103400978,0.452647587,0.03009550200015451,0.48274308940015453,0.42255208539984546
43,0.430472326,0.22116043900000001,0.38166455600000004,0.337292832,0.22427998649999997,0.004003858750676827,0.2282838452506768,0.22027612774932315,0.44417826210000005,0.02467074284037127,0.46884900494037135,0.41950751925962876
44,0.428317183,0.22376289400000002,0.38439759,0.33579796,0.22623713,0.0078154845380636,0.2340526140380636,0.2184216449619364,0.43770285820000004,0.018526777536710334,0.4562296357367104,0.4191760806632897
45,0.42616204,0.226365349,0.38713062400000003,0.334303087,0.22975934800000003,0.012951177232328102,0.24271052523232814,0.21680817076767192,0.43322137569999997,0.012367019674135496,0.44558839537413547,0.42085435602586446
46,0.424006897,0.228967804,0.389863658,0.332808215,0.23484664200000002,0.018466690273181898,0.2533133322731819,0.21637995172681812,0.43073381460000004,0.0073933712647920894,0.43812718586479216,0.4233404433352079
47,0.421851754,0.231570259,0.392596692,0.331313342,0.24149901150000003,0.023867199575755695,0.2653662110757557,0.21763181192424433,0.43024017490000005,0.006229307762578586,0.4364694826625786,0.4240108671374215
48,0.42700746040000004,0.245402694,0.39895739560000004,0.330628389,0.24971645650000002,0.02873989197251805,0.27845634847251804,0.22097656452748196,0.43174045660000004,0.008322972332080542,0.4400634289320806,0.4234174842679195
49,0.432163167,0.259235129,0.405318099,0.329943436,0.25654994661999997,0.029313971064407918,0.2858639176844079,0.22723597555559205,0.432851628,0.008859318707482714,0.44171094656748267,0.4239923091525173
50,0.437318873,0.273067564,0.411678803,0.329258484,0.261999482,0.027554118894754044,0.28955360075475406,0.23444536296524596,0.433573689,0.008742160403405074,0.4423158490834051,0.4248315282765949
51,0.44247458,0.286899999,0.418039506,0.328573531,0.266065062,0.024547463159938488,0.2906125253799385,0.24151759906006148,0.43390663906000004,0.008488234522495223,0.44239487358249524,0.42541840453750485
52,0.447630286,0.300732434,0.42440021,0.327888578,0.26874668770000004,0.02129366843826189,0.29004035613826196,0.24745301926173816,0.433850479,0.008562543661863877,0.4424130226618639,0.42528793533813614
53,0.441584039,0.28949534,0.416913873,0.318694579,0.270044358,0.019053967443487523,0.28909832574348754,0.2509903908565125,0.4334052085000001,0.009336617725026412,0.4427418262250265,0.42406859077497366
54,0.435537791,0.278258246,0.409427535,0.309500581,0.269720451,0.019540719758273175,0.28926117121827316,0.25017973170172686,0.43146580869999995,0.012343338937719911,0.44380914763771984,0.41912246976228007
55,0.429491544,0.26702115260000003,0.401941198,0.300306582,0.267774967,0.021564322324697367,0.28933928950469734,0.2462106448553026,0.42803228,0.016276619720877978,0.44430889932087797,0.41175565987912205
56,0.423445296,0.255784059,0.39445486,0.291112584,0.264207905,0.02345859999582409,0.2876665054558241,0.24074930546417592,0.423104621,0.020150807770608806,0.44325542897060877,0.4029538134293912
57,0.417399049,0.244546965,0.386968523,0.281918585,0.259019266,0.023619458528316723,0.2826387248283167,0.23539980777168326,0.416682834,0.023281471951289198,0.43996430545128923,0.3934013615487108
58,0.407613462,0.24216362560000002,0.379471725,0.277614689,0.25220904969999997,0.019758288727231513,0.2719673384272315,0.23245076097276846,0.408766917,0.02498499526275519,0.4337519117627552,0.38378192123724486
60,0.397827876,0.239780286,0.371974927,0.273310792,0.247456748,0.01491527595191451,0.26237202437191454,0.2325414724680855,0.40011431230000005,0.027238165368954806,0.42735247766895484,0.37287614693104526
61,0.388042289,0.237396947,0.364478129,0.26900689580000003,0.24476236246000002,0.01051845494325881,0.2552808174032588,0.2342439075167412,0.390725021,0.029738719481495868,0.42046374038149587,0.36098630141850413
62,0.378256703,0.235013607,0.356981331,0.264702999,0.244125892,0.009121758238300587,0.2532476500583006,0.23500413358169941,0.38059904229999997,0.03220892411988546,0.41280796641988543,0.3483901181801145
63,0.368471116,0.232630268,0.349484533,0.260399103,0.245547337,0.011842168049036178,0.2573895045490362,0.2337051684509638,0.369736377,0.03439641147410786,0.4041327879741079,0.33533996502589214
65,0.355057997,0.241972327,0.365091252,0.265736824,0.249026697,0.015923618328807176,0.26495031482880715,0.23310307817119283,0.358137024,0.03605542637126302,0.394192449871263,0.32208159712873696
66,0.341644877,0.251314387,0.380697971,0.27107454540000003,0.251412415,0.016555751390354277,0.26796816607035423,0.2348566632896457,0.348155739,0.034624203238628325,0.3827799425586283,0.3135315360813717
67,0.328231758,0.260656446,0.396304691,0.276412267,0.252704491,0.01604332914741104,0.268747820187411,0.23666116189258893,0.33979252396000004,0.03122685268574334,0.37101937664574336,0.3085656712742567
68,0.314818638,0.269998506,0.41191141,0.28174998780000005,0.252902926,0.015843991658927536,0.2687469172389275,0.23705893392107247,0.333047377,0.026586843828339625,0.35963422124833966,0.30646053359166037
69,0.301405519,0.279340565,0.427518129,0.287087709,0.252007718,0.017164910101870903,0.2691726284018709,0.2348428081981291,0.32792029970000003,0.021322213874692658,0.3492425135746927,0.30659808582530734
70,0.307800621,0.266020807,0.415475917,0.27464671760000003,0.250018869,0.02048978229879512,0.2705086514987951,0.22952908690120488,0.324411291,0.016172853270248966,0.34058414407024895,0.308238437529751
71,0.314195722,0.25270104979999997,0.403433704,0.262205726,0.247241526,0.023380114308124977,0.270621640668125,0.22386141205187501,0.32266533008000003,0.013158207623826572,0.3358235377038266,0.30950712245617346
72,0.320590824,0.23938129219999998,0.391391492,0.249764735,0.24367568977999995,0.02532800767942066,0.2690036974594206,0.21834768210057928,0.32268241754000004,0.013185675620857177,0.3358680931608572,0.3094967419191429
73,0.326985925,0.226061535,0.379349279,0.237323743,0.23932135946000002,0.025822454988217648,0.26514381444821766,0.21349890447178238,0.324462553,0.015083211426484581,0.33954576460648456,0.30937934175351545
74,0.333381027,0.212741777,0.367307067,0.224882752,0.23417853539999997,0.024097549131806655,0.2582760845318066,0.21008098626819333,0.328005737,0.01664665394684179,0.3446523909468418,0.31135908305315824
75,0.337598389,0.214198899,0.363530093,0.221098769,0.22824721759999997,0.018363815999102716,0.2466110335991027,0.20988340160089725,0.33331196900000004,0.015652866449829626,0.34896483544982965,0.31765910255017044
76,0.341815752,0.215656021,0.35975311979999997,0.217314786,0.223679974,0.012745448842032386,0.23642542270203237,0.2109345250179676,0.33742074367999997,0.013449845307186027,0.350870588987186,0.32397089837281395
77,0.346033114,0.21711314299999998,0.355976146,0.213530803,0.22047680417999999,0.007646758390342748,0.22812356257034272,0.21283004578965725,0.34033206103999997,0.010742418897997893,0.35107447993799784,0.3295896421420021
78,0.350250477,0.21857026499999999,0.352199173,0.20974682,0.21863770855999998,0.003877535665847777,0.22251524422584776,0.2147601728941522,0.342045921,0.008341863516881121,0.3503877845968811,0.3337040575631189
79,0.354467839,0.220027387,0.348422199,0.205962837,0.21816268700000002,0.0030749180738380115,0.22123760507383802,0.21508776892616202,0.342562324,0.007414251943923458,0.3499765757439235,0.33514807185607653
80,0.348888367,0.22034837,0.34717434599999997,0.207467237,0.21905174,0.0025786281880510486,0.22163036768805106,0.21647311131194896,0.341881269,0.008573503487944428,0.35045477268794445,0.33330776571205556
81,0.343308896,0.22066935299999998,0.345926493,0.208971638,0.22036714908000002,0.003125196260427,0.22349234534042703,0.217241952819573,0.340372255,0.010518472631806611,0.3508907274518066,0.3298537821881934
82,0.337729424,0.220990336,0.34467864,0.21047603820000002,0.22210891573999997,0.004676484284764984,0.22678540002476494,0.217432431455235,0.338035281,0.012560106315519126,0.3505953869755191,0.32547517434448087
83,0.332149953,0.221311319,0.343430787,0.21198043860000002,0.22427703948000005,0.006693819101909102,0.23097085858190916,0.21758322037809094,0.334870347,0.01420120008849285,0.34907154680849284,0.32066914663150714
84,0.326570481,0.221632302,0.342182934,0.213484839,0.22687152029999996,0.00890045163744543,0.2357719719374454,0.21797106866255453,0.330877453,0.014987885102817409,0.3458653381028174,0.3158895678971826
85,0.322508246,0.227352995,0.355187452,0.22557380240000002,0.229892358,0.011159219180547927,0.24105157738054794,0.21873313901945207,0.3260566,0.014294019583066649,0.34035061908306663,0.31176257991693335
86,0.31844601,0.23307368760000002,0.36819196919999997,0.237662766,0.233254601,0.012894402272179849,0.24614900363217987,0.22036019908782015,0.322172968,0.012573786093598459,0.33474675433359846,0.3095991821464016
87,0.314383775,0.23879438,0.38119648679999996,0.24975172920000002,0.23695824978000002,0.01413700750686297,0.251095257286863,0.22282124227313704,0.319226559,0.010321059746155749,0.32954761896615575,0.3089054994738442
88,0.310321539,0.24451507320000002,0.394201004,0.26184069260000004,0.241003303,0.01483050459153175,0.2558338080515318,0.22617279886846825,0.31721737244000003,0.008017474462960526,0.32523484690296056,0.3091998979770395
89,0.306259304,0.250235766,0.407205522,0.273929656,0.24538976240000002,0.01484596898242589,0.2602357313824259,0.23054379341757414,0.316145408,0.006340301957276713,0.3224857098572767,0.3098051059427233
90,0.31005205480000003,0.253970802,0.40323208,0.273172117,0.25011762660000003,0.013940059044632452,0.2640576856446325,0.2361775675553676,0.316010666,0.006104050454034726,0.32211471605403474,0.3099066151459653
92,0.313844806,0.257705837,0.399258637,0.272414577,0.254485862,0.012812472474025748,0.26729833449402574,0.24167338954597425,0.316722244,0.007252405772834178,0.3239746494728342,0.3094698379271658
93,0.317637556,0.261440873,0.395285195,0.271657038,0.25849446866000003,0.011580533543766376,0.2700750022037664,0.24691393511623366,0.318280142,0.009101403228841946,0.32738154542884196,0.30917873897115805
94,0.321430307,0.265175908,0.391311752,0.270899498,0.262143447,0.01036890996338079,0.2725123564833808,0.2517745365566192,0.320684361,0.010946281105866608,0.3316306422058666,0.3097380799941334
95,0.325223058,0.268910944,0.38733831,0.270141959,0.26543279560000005,0.009319601425229258,0.2747523970252293,0.2561131941747708,0.32393490039999995,0.012272982808769003,0.33620788320876893,0.31166191759123096
96,0.329624027,0.271035349,0.383474379,0.27208274579999997,0.268362516,0.008587635215889585,0.27695015111588955,0.2597748806841104,0.32803176,0.012551801721311956,0.340583561821312,0.31547995837868803
97,0.334024995,0.273159754,0.379610449,0.274023533,0.269495266,0.0070958834357639135,0.2765911492757639,0.2623993824042361,0.331297235,0.01156327173690127,0.34286050629690124,0.31973396282309874
98,0.338425964,0.27528415900000003,0.37574651820000005,0.275964319,0.26883104541999997,0.008495009184698477,0.27732605460469845,0.2603360362353015,0.333731324,0.009927509619730558,0.3436588333997305,0.32380381416026943
99,0.342826932,0.277408564,0.37188258760000004,0.27790510620000003,0.266369855,0.013158987333260477,0.2795288419732605,0.25321086730673953,0.335334028,0.00818065148765267,0.34351467924765267,0.3271533762723473
100,0.347227901,0.279532969,0.368018657,0.279845893,0.26211169349999996,0.019125274449328055,0.281236967949328,0.24298641905067192,0.336105347,0.0070029157282255,0.3431082622282255,0.32910243077177453
101,0.342706799,0.265298301,0.36163434980000003,0.266697502,0.25605656200000004,0.02531664704999587,0.2813732090499959,0.23073991495000418,0.33604528,0.007108409702687526,0.3431536897026875,0.3289368702973125
102,0.338185698,0.251063633,0.35525004260000004,0.253549111,0.25021703895999997,0.02806345342820587,0.27828049238820585,0.2221535855317941,0.335862766,0.007312111067542728,0.3431748775475427,0.3285506554124573
103,0.333664596,0.236828965,0.348865735,0.24040071940000002,0.244593124,0.028585187968540614,0.2731783123485406,0.21600793641145938,0.335557806,0.007459384489068252,0.34301719042906825,0.32809842145093177
104,0.32914349460000003,0.222594297,0.342481428,0.227252328,0.23918481826000004,0.02721675605490178,0.2664015743149018,0.21196806220509826,0.335130398,0.007398988335952715,0.34252938671595273,0.3277314100440473
105,0.324622393,0.208359629,0.336097121,0.214103937,0.23399212059999996,0.02386035530864463,0.2578524759086446,0.21013176529135533,0.334580544,0.00695442601883341,0.3415349698188334,0.3276261177811666
106,0.327798891,0.21264011859999998,0.34179117059999997,0.22208974339999998,0.22901503139999999,0.01770140994356555,0.24671644134356555,0.21131362145643443,0.33390824220000004,0.005829986195512868,0.33973822839551293,0.32807825600448715
107,0.33097539,0.216920608,0.34748522,0.23007555,0.22599539271999997,0.012690554395072244,0.2386859471150722,0.21330483832492772,0.33403877043999997,0.006058980854945073,0.340097751294945,0.3279797895850549
108,0.33415188819999997,0.221201098,0.35317927,0.238061356,0.22493320456000002,0.010637719624010613,0.23557092418401063,0.2142954849359894,0.334972129,0.0073501077971915635,0.3423222363171916,0.32762202072280844
109,0.337328387,0.22548158740000002,0.358873319,0.24604716259999998,0.225828467,0.012035044951643294,0.23786351187164329,0.2137934219683567,0.336708316,0.008895102833163804,0.3456034192731638,0.3278132136068362
110,0.340504885,0.229762077,0.364567369,0.254032969,0.22868118,0.014342923028330143,0.24302410282833015,0.21433825677166984,0.33924733420000003,0.010045210889643608,0.34929254508964364,0.3292021233103564
111,0.344012082,0.235101914,0.36539398419999997,0.257034993,0.23349134320000003,0.014828148327137686,0.24831949152713773,0.21866319487286234,0.342589182,0.010196867425918764,0.3527860492259187,0.33239231437408123
112,0.347519279,0.24044175140000001,0.36622059939999996,0.260037017,0.237788525,0.014332384775956426,0.25212090995595643,0.22345614040404357,0.34495258,0.009063888084461515,0.3540164679044615,0.3358886917355385
114,0.351026475,0.245781589,0.367047215,0.26303904,0.24157272574000005,0.013158027828021942,0.254730753568022,0.2284146979119781,0.34633752825999997,0.007636609565655984,0.35397413782565595,0.338700918694344
115,0.354533672,0.251121426,0.36787383,0.266041064,0.24484394488000003,0.01149144997075104,0.2563353948507511,0.23335249490924898,0.34674402711999996,0.006997324839263219,0.3537413519592632,0.3397467022807367
116,0.358040869,0.256461263,0.368700445,0.269043088,0.24760218260000003,0.009457917821628076,0.2570601004216281,0.23814426477837194,0.346172076,0.008012560472982357,0.35418463687298235,0.3381595159270176
117,0.351432872,0.255611938,0.36867163799999997,0.27229608299999997,0.249847439,0.007131023945540059,0.25697846284554005,0.24271641495445995,0.34462167609999994,0.01038093943005766,0.3550026155300576,0.3342407366699423
118,0.34482487419999996,0.254762614,0.368642831,0.275549078,0.251355949,0.004917003477435103,0.25627295247743515,0.24643894552256493,0.342843083,0.011908283497695507,0.3547513664976955,0.3309347995023045
119,0.338216877,0.253913289,0.368614024,0.278802073,0.252127713,0.003378599171121641,0.2555063120711217,0.24874911372887837,0.34083629709999996,0.012697460565003682,0.35353375766500367,0.32813883653499626
120,0.331608879,0.25306396459999997,0.368585217,0.282055068,0.252162731,0.00330656282148982,0.25546929342148983,0.24885616777851016,0.33860131839999996,0.012671466613595441,0.3512727850135954,0.32592985178640455
121,0.325000882,0.25221464,0.36855641,0.285308063,0.251461002,0.004181075675431566,0.2556420777754316,0.24727992642456842,0.336138147,0.011577091577530342,0.34771523847753033,0.32456105532246965
122,0.326226151,0.250187015,0.360489947,0.2803846,0.25002252739999997,0.00471058406264019,0.25473311146264016,0.24531194333735978,0.333446783,0.00868720079883663,0.3421339833988366,0.3247595818011634
123,0.32745142,0.24815939039999999,0.352423483,0.275461137,0.24809424975999997,0.005951569484715401,0.25404581924471537,0.24214268027528457,0.330939731,0.006173813135318074,0.33711354449531805,0.3247659182246819
124,0.32867668839999997,0.246131766,0.34435702,0.270537675,0.24567616917999996,0.0076196968042352995,0.25329586598423526,0.23805647237576466,0.328616993,0.0045163016856057826,0.3331332948656058,0.3241006914943942
125,0.329901957,0.24410414079999998,0.336290556,0.265614212,0.24276828565999997,0.009454611421933238,0.2522228970819332,0.23331367423806673,0.32647856806000003,0.004528401263668749,0.3310069693236688,0.32195016679633126
126,0.331127226,0.242076516,0.328224093,0.260690749,0.239370599,0.01127367588125799,0.250644275081258,0.228096923318742,0.32452445599999996,0.006034378838469781,0.33055883483846976,0.31849007716153016
127,0.326362359,0.23632916199999998,0.336808586,0.255358726,0.23548311,0.01293304169249231,0.24841615149249233,0.2225500681075077,0.322754657,0.008115533470273327,0.33087019047027333,0.31463912352972667
128,0.321597492,0.230581808,0.34539308,0.250026703,0.232233772,0.012910162234277114,0.24514393439427712,0.21932360992572286,0.321807736,0.008217269346973624,0.33002500582697364,0.31359046713302635
129,0.316832626,0.224834454,0.353977573,0.24469468,0.229622586,0.011935017868343278,0.2415576041483433,0.21768756841165673,0.321683694,0.008131525337515471,0.3298152197775155,0.3135521691024845
130,0.312067759,0.2190871,0.362562067,0.23936265699999998,0.227649552,0.010439753665194484,0.23808930582519447,0.2172097984948055,0.322382531,0.009047946557702335,0.3314304774377024,0.31333458432229766
131,0.307302892,0.213339746,0.37114656,0.234030634,0.22631466979999998,0.008831567680964802,0.23514623748096478,0.21748310211903518,0.323904246,0.011421431917508804,0.3353256777175088,0.31248281388249116
132,0.316756946,0.217693639,0.369764656,0.235082292,0.225617939,0.007645064462618707,0.2332630036626187,0.2179728747373813,0.326248839,0.014934976236043868,0.3411838154360438,0.31131386296395613
133,0.326210999,0.22204753160000001,0.36838275200000004,0.236133951,0.22573779224000004,0.007838589553116594,0.23357638179311663,0.21789920268688345,0.32764816731999996,0.015588063089615375,0.3432362304096153,0.3120601042303846
134,0.335665053,0.226401424,0.367000848,0.237185609,0.22667422892000003,0.008960629227482633,0.23563485814748267,0.21771359969251738,0.32810223015999995,0.015457818017828842,0.3435600481778288,0.3126444121421711
135,0.345119106,0.230755317,0.365618944,0.238237268,0.22842724924000005,0.010191008295998385,0.23861825753599844,0.21823624094400165,0.327611028,0.015926656799705816,0.34353768451970584,0.31168437092029416
136,0.35457316,0.23510921,0.36423704,0.239288926,0.23099685320000002,0.010795873529230992,0.24179272672923102,0.22020097967076901,0.32617456,0.01799747886242801,0.34417203886242803,0.308177081137572
137,0.34035564,0.23752769240000002,0.361511856,0.242083269,0.234383041,0.009916968622279945,0.24430000942227995,0.22446607217772005,0.323792827,0.02192073443858007,0.34571356143858006,0.30187209256141995
138,0.326138121,0.23994617480000002,0.35878667200000003,0.244877612,0.23777845936000003,0.00936520950444221,0.24714366886444222,0.22841324985555783,0.321037524,0.02448500547489345,0.34552252973489345,0.2965525187851065
139,0.311920601,0.242364657,0.356061488,0.247671956,0.241183109,0.0091981029473916,0.2503812118273916,0.2319850059326084,0.317908652,0.025718524323237086,0.34362717610323706,0.2921901274567629
140,0.29770308160000003,0.24478314,0.353336304,0.250466299,0.24459698936000002,0.009434569955321805,0.25403155931532184,0.23516241940467822,0.31440620956000004,0.02541479491147253,0.33982100447147257,0.2889914146485275
141,0.283485562,0.247201622,0.35061112,0.253260642,0.24802010079999998,0.010044680955851013,0.258064781755851,0.23797541984414897,0.310530198,0.02305656637786921,0.33358676397786924,0.28747363122213077
142,0.289203918,0.251647824,0.354002457,0.255211901,0.251452443,0.010964874589274766,0.26241731778927474,0.24048756861072523,0.306280616,0.01721262118945453,0.32349323708945454,0.28906799471054545
143,0.294922274,0.256094027,0.357393795,0.257163161,0.254032197,0.010341767229656969,0.26437396410965697,0.24369042965034304,0.303919948,0.013162321267845067,0.3170822689678451,0.29075762643215497
144,0.300640631,0.26054022920000003,0.360785132,0.25911442,0.255759362,0.009094995947461501,0.26485435778746147,0.24666436589253848,0.30344819300000003,0.012336123483684507,0.31578431648368455,0.2911120695163155
145,0.306358987,0.264986432,0.36417647,0.26106568,0.25663393807999996,0.008020919018564726,0.2646548570985647,0.24861301906143524,0.304865352,0.01410478624831711,0.31897013804831714,0.2907605655516829
146,0.312077343,0.269432634,0.367567807,0.263016939,0.256655926,0.00798504431451335,0.26464096991451336,0.24867088128548664,0.30817142410000004,0.015988313643562083,0.3241597377435621,0.29218311045643797
147,0.316748958,0.263325229,0.36103689640000003,0.262434691,0.255825324,0.009386718539504499,0.2652120429395045,0.24643860586049549,0.31336641,0.01550874473277455,0.3288751546327745,0.29785766516722545
148,0.321420574,0.257217824,0.35450598580000003,0.261852443,0.25379371763999997,0.012175583270134899,0.2659693009101349,0.24161813436986507,0.317290044,0.013557024635119536,0.33084706819511955,0.30373301892488047
150,0.326092189,0.25111042,0.347975075,0.26127019500000004,0.250561105,0.0153693913496593,0.2659304966696593,0.23519171397034067,0.31994232508000003,0.011059121877945671,0.3310014469579457,0.30888320320205437
152,0.330763805,0.245003015,0.341444165,0.26068794700000003,0.246127487,0.01828848559563522,0.2644159730356352,0.22783900184436476,0.321323254,0.009063228430839856,0.3303864828908398,0.31226002602916014
153,0.33543542,0.23889561,0.334913254,0.260105699,0.240492864,0.020391625977449843,0.26088448997744984,0.22010123802255016,0.32143283170000003,0.008866696546112043,0.3302995282461121,0.312566135153888
154,0.328440255,0.231331757,0.328356111,0.252256739,0.233657235,0.021058804474452512,0.2547160394744525,0.21259843052554747,0.320271057,0.010782800555564187,0.3310538573555642,0.3094882562444358
155,0.32144509,0.223767904,0.321798968,0.24440777860000001,0.22780744626000002,0.02000008831115193,0.24780753457115196,0.20780735794884808,0.31872739491999996,0.012336116582900904,0.33106351150290086,0.30639127833709906
156,0.31444992439999997,0.21620405040000001,0.315241826,0.236558818,0.222943498,0.017851984155294053,0.24079548193529404,0.20509151362470596,0.316801846,0.013331655968580694,0.3301335020285807,0.3034701900914193
157,0.307454759,0.208640197,0.308684683,0.228709858,0.21906538956000002,0.015044850453914637,0.23411024001391464,0.2040205391060854,0.31449441021999996,0.01354024231382191,0.32803465253382186,0.30095416790617807
158,0.300459594,0.201076344,0.30212754,0.220860898,0.21617312160000002,0.011970453131416519,0.22814357473141653,0.2042026684685835,0.311805087,0.012586993006426057,0.3243920804064261,0.29921809439357394
159,0.30131234,0.20482734179999998,0.30889851440000005,0.22261109,0.21426669389999997,0.009130851848715042,0.223397545748715,0.20513584205128493,0.30873387760000004,0.009564558551305677,0.3182984361513057,0.29916931904869437
160,0.302165085,0.20857834,0.315669489,0.224361282,0.21340678993999998,0.007626087753957894,0.22103287769395788,0.20578070218604208,0.30621003,0.006682412943073478,0.3128924427030735,0.2995276168169265
161,0.303017831,0.21232933739999998,0.322440463,0.226111475,0.21359341,0.007924793230538742,0.22151820295053873,0.20566861648946125,0.304233544,0.004099306860474888,0.3083328507404749,0.30013423701952513
162,0.30387057640000004,0.216080335,0.329211438,0.227861667,0.214826553,0.009228367420053578,0.22405492066005359,0.2055981858199464,0.30280442,0.002186954787227388,0.30499137474722743,0.3006174651727726
163,0.304723322,0.219831333,0.335982412,0.229611859,0.21710622049999997,0.01028552204780074,0.2273917425478007,0.20682069845219925,0.30192265799999995,0.001856234844550512,0.30377889284455045,0.30006642315544946
164,0.303201776,0.22273271719999999,0.334129745,0.229675424,0.22043241149999998,0.009896566443958702,0.23032897794395868,0.21053584505604128,0.301588258,0.002377195934875764,0.3039654539348758,0.2992110620651242
165,0.301680231,0.22563410139999998,0.332277077,0.22973899,0.223659346,0.00949577061660167,0.23315511617660167,0.21416357494339833,0.30153392,0.0023903774142599444,0.30392429739425997,0.29914354256574005
166,0.300158685,0.228535486,0.33042440980000004,0.229802555,0.226787023,0.009119998572745697,0.2359070212527457,0.2176670241072543,0.301759644,0.0025573453564958714,0.30431698929649587,0.2992022985835041
167,0.29863714,0.23143687,0.32857174240000003,0.229866121,0.22981544285999997,0.008808518852274851,0.23862396171227482,0.22100692400772512,0.30226543,0.0032422788533219785,0.30550770873332195,0.29902315102667804
168,0.297115594,0.234338254,0.326719075,0.229929686,0.23274460609999997,0.008601436223914984,0.24134604232391496,0.22414316987608499,0.303051278,0.004414867512145639,0.30746614531214567,0.29863641028785437
169,0.300768959,0.237096682,0.324088061,0.237128622,0.23557451240000002,0.008535862633296998,0.24411037503329702,0.22703864976670302,0.304117188,0.0059002751161014375,0.31001746281610143,0.2982169125838986
170,0.304422325,0.239855111,0.321457046,0.24432755720000002,0.23836369144000003,0.008429735810017097,0.24679342725001713,0.22993395562998292,0.30508995520000004,0.006503626899155643,0.31159358209915566,0.2985863283008444
171,0.30807569020000003,0.242613539,0.318826032,0.251526493,0.241112143,0.008297721047148715,0.2494098642671487,0.23281442217285128,0.30596958,0.0065855524593515955,0.3125551327593516,0.2993840278406484
172,0.311729056,0.245371968,0.316195017,0.258725428,0.243819868,0.008154389231839762,0.2519742569718398,0.23566547850816025,0.306756063,0.0062768719630658,0.31303293496306583,0.3004791910369342
173,0.315382421,0.248130396,0.313564003,0.265924364,0.246486865,0.008014548138673624,0.25450141313867364,0.23847231686132636,0.30744940330000003,0.005630013109262478,0.3130794164092625,0.30181939019073756
174,0.312929451,0.250624508,0.313972944,0.265616357,0.24911313499999999,0.007893335126306406,0.2570064701263064,0.24121979987369357,0.308049601,0.004638584463219568,0.3126881856632196,0.30341101673678045
175,0.310476482,0.253118619,0.314381886,0.26530835,0.25062764666000004,0.006693268628503055,0.2573209152885031,0.24393437803149698,0.30711626,0.006732640523910846,0.3138489003239109,0.30038361927608914
176,0.308023512,0.255612731,0.314790827,0.26500034299999997,0.2510304,0.00606468863412934,0.25709508861412933,0.24496571134587064,0.304649379,0.010997794707788052,0.31564717380778806,0.29365158439221195
177,0.305570543,0.258106842,0.315199769,0.264692336,0.250321395,0.00742082576738025,0.25774222072738023,0.24290056919261974,0.300648959,0.015828006622491075,0.31647696572249107,0.28482095247750894
178,0.303117573,0.260600954,0.31560871,0.264384329,0.24850063159999997,0.010404159128874015,0.25890479072887396,0.23809647247112595,0.295115,0.02050642061896764,0.3156214204189676,0.2746085791810324
179,0.291435545,0.252241799,0.308858269,0.252897218,0.24556811,0.014023411932748723,0.2595915218327487,0.23154469796725127,0.288047501,0.024529525161359936,0.3125770263613599,0.2635179760386401
180,0.27975351779999996,0.24388264399999998,0.302107829,0.24141010619999997,0.24318481997999997,0.015055799482706701,0.25824061946270666,0.22812902049729328,0.282338934,0.02473721772865159,0.30707615140865163,0.2576017159513484
181,0.26807149,0.23552348899999997,0.295357388,0.229922995,0.24135076183999998,0.01482658951434115,0.2561773513543411,0.22652417232565883,0.277989297,0.023003255132717684,0.30099255237271766,0.2549860421072823
182,0.256389463,0.227164334,0.288606948,0.218435883,0.24006593547999996,0.013986250494747105,0.25405218597474705,0.22607968498525285,0.274998592,0.02046912752999492,0.2954677194099949,0.25452946435000506
183,0.244707435,0.218805179,0.281856507,0.206948772,0.239330341,0.013097157893115927,0.25242749879311593,0.22623318300688405,0.27336681760000003,0.01829625959389435,0.2916630771938944,0.2550705580061057
184,0.255843776,0.22679160839999998,0.28600779179999997,0.210357803,0.239143978,0.012770037335647029,0.251914015435647,0.22637394076435297,0.273093974,0.0178173826394658,0.2909113570394658,0.2552765917605342
185,0.266980117,0.23477803779999998,0.29015907659999995,0.21376683400000002,0.23940078953999996,0.013084655038642829,0.2524854445786428,0.22631613450135712,0.273762889,0.018686837612247917,0.2924497263722479,0.25507605114775206
186,0.278116459,0.242764467,0.294310361,0.217175865,0.240100775,0.013530692073364443,0.25363146729336444,0.22657008314663557,0.27537356067999996,0.01991438235749591,0.2952879430374959,0.25545917832250403
188,0.2892528,0.250750897,0.298461646,0.220584896,0.24124393513999998,0.013583808020821916,0.2548277431608219,0.22766012711917805,0.27792599015999997,0.020501555186252737,0.2984275453462527,0.25742443497374723
189,0.300389141,0.258737326,0.302612931,0.223993927,0.242830269,0.012651133301075479,0.2554814026010755,0.23017913599892453,0.281420177,0.019369539810127376,0.3007897170101274,0.2620506373898726
190,0.298124689,0.254809913,0.302024341,0.22278749320000002,0.24485977769999998,0.009637770050013294,0.25449754775001326,0.2352220076499867,0.28585612180000003,0.01449322541482207,0.3003493472148221,0.27136289638517797
191,0.295860237,0.250882501,0.301435751,0.221581059,0.246255772,0.007504889271824463,0.25376066143182446,0.23875088288817553,0.289129673,0.009944264800845282,0.29907393750084527,0.27918540789915475
192,0.293595785,0.246955088,0.300847161,0.220374626,0.24701825268000005,0.006533700486967281,0.2535519531669673,0.24048455219303277,0.29124083,0.006288440753355785,0.29752927065335577,0.2849523891466442
193,0.291331333,0.243027676,0.300258571,0.219168192,0.247147219,0.006452632273046948,0.2535998515330469,0.24069458698695304,0.292189593,0.004568923907860241,0.29675851730786024,0.28762066949213977
194,0.289066881,0.239100263,0.299669981,0.217961758,0.24664267189999997,0.006335743181525276,0.25297841508152524,0.2403069287184747,0.291975963,0.0047671416403982265,0.29674310484039823,0.2872088215596018
195,0.288579285,0.240751553,0.297936368,0.220687425,0.245504611,0.00474402708241833,0.25024863768241834,0.24076058351758167,0.290599939,0.003991739245338475,0.29459167854533846,0.28660820005466153
196,0.288091689,0.242402843,0.296202755,0.223413092,0.244982009,0.003798727252833697,0.2487807365328337,0.2411832820271663,0.289264919,0.0033812740866422182,0.2926461927066422,0.28588364453335774
197,0.287604094,0.244054133,0.294469142,0.226138758,0.24507486794000002,0.003966627999207802,0.24904149593920782,0.24110823994079222,0.287970901,0.003035187969504692,0.2910060891295047,0.2849357131904953
198,0.28711649780000004,0.245705423,0.292735529,0.228864425,0.24578318658000003,0.0048693772922166235,0.2506525638722167,0.24091380928778341,0.286717887,0.003041456610145135,0.28975934353014515,0.28367643030985484
199,0.286628902,0.247356713,0.291001916,0.231590092,0.24710696520000003,0.005755759160323434,0.2528627243603235,0.24135120603967658,0.28550587590000004,0.003393302867478938,0.288899178767479,0.2821125730325211
200,0.284774482,0.24958390020000001,0.295357281,0.240743434,0.249046204,0.006019218513336308,0.2550654223133363,0.2430269852866637,0.284334868,0.0039950605375004685,0.2883299286375005,0.28033980756249954
202,0.282920062,0.251811087,0.299712646,0.249896776,0.250423435,0.005460105614611186,0.2558835402946112,0.2449633290653888,0.283711681,0.0037371386351644944,0.2874488198751645,0.2799745426048355
203,0.281065643,0.254038275,0.304068011,0.259050119,0.251238658,0.004682785615298541,0.25592144345529855,0.24655587222470146,0.283636315,0.003645468750304254,0.28728178407030425,0.27999084656969575
204,0.279211223,0.25626546180000004,0.308423376,0.268203461,0.25149187328000006,0.00430429117939923,0.2557961644593993,0.24718758210060082,0.28410877,0.0044370429861783816,0.28854581332617835,0.2796717273538216
205,0.277356803,0.258492649,0.312778741,0.277356803,0.25118308100000003,0.0048426377914397925,0.2560257187914398,0.24634044320856024,0.28512904629999997,0.006075881899353342,0.2912049281993533,0.27905316440064665
206,0.282347417,0.25452386180000003,0.305256474,0.282347417,0.250312281,0.006199880193284483,0.2565121611932845,0.24411240080671553,0.286697143,0.00816897218522913,0.2948661153852291,0.2785281710147709
207,0.28733803,0.25055507460000004,0.29773420700000003,0.28733803,0.24935531086000004,0.007010378572907826,0.2563656894329079,0.24234493228709222,0.28900607,0.010496592465762202,0.29950266226576217,0.2785094773342378
208,0.292328644,0.24658628740000002,0.29021194,0.292328644,0.24831217058000005,0.007371167772752404,0.2556833383527525,0.24094100280724765,0.292055826,0.012725654344127124,0.3047814804441272,0.2793301717558729
209,0.297319257,0.2426175,0.28268967300000003,0.297319257,0.24718286,0.0072606766788688585,0.25444353683886883,0.23992218348113112,0.29584641210000007,0.014596287930805672,0.31044270003080576,0.28125012416919437
210,0.302309871,0.238648713,0.275167406,0.302309871,0.24596738,0.006554283478248442,0.25252166307824847,0.23941309612175157,0.300377828,0.015839055019019055,0.31621688281901905,0.28453877278098094
211,0.307863748,0.24001419880000002,0.282448018,0.307863748,0.24466572890000005,0.004865338661367102,0.24953106756136714,0.23980039023863295,0.305650073,0.016097351656446903,0.32174742485644686,0.2895527215435531
212,0.313417625,0.241379685,0.28972863,0.313417625,0.24265182652000003,0.004484536245936825,0.24713636276593687,0.2381672902740632,0.31003033329999996,0.014972158248306139,0.32500249154830607,0.29505817505169385
213,0.318971503,0.24274517040000002,0.297009242,0.318971503,0.239925672,0.006822858537115577,0.24674853099711558,0.2331028139228844,0.313518608,0.013036169425382197,0.3265547775253822,0.30048243867461777
214,0.32452538,0.244110656,0.30428985399999997,0.32452538,0.23648726671999998,0.010671674437410678,0.24715894115741066,0.2258155922825893,0.316114898,0.010728127662774381,0.32684302526277437,0.30538676993722563
215,0.330079257,0.245476142,0.311570466,0.330079257,0.23233660930000002,0.015153246325160756,0.2474898556251608,0.21718336297483926,0.317819202,0.00854129505013068,0.3263604968501307,0.3092779067498693
216,0.326150018,0.234384838,0.29771799179999997,0.326150018,0.22747370019999996,0.01994713507582585,0.2474208352758258,0.2075265651241741,0.318631521,0.00718022453280453,0.32581174523280454,0.31145129616719547
217,0.322220778,0.22329353400000002,0.283865518,0.322220778,0.223519913,0.021072002210141588,0.24459191525014157,0.2024479108298584,0.319052536,0.006576773678977653,0.3256293093989776,0.31247576204102234
218,0.318291539,0.21220223,0.270013043,0.318291539,0.220475248,0.020393413303072372,0.24086866112307237,0.20008183451692763,0.319082247,0.006549101920602457,0.3256313487806024,0.31253314493939754
219,0.314362299,0.201110926,0.256160569,0.314362299,0.218339705,0.01886296531472412,0.23720266985472413,0.1994767392252759,0.318720654,0.006654864118923883,0.3253755182389239,0.3120657900010761
220,0.31043306,0.190019622,0.242308095,0.31043306,0.217113283,0.017338307235426502,0.23445159043542652,0.1997749759645735,0.317967758,0.006343803450075826,0.32431156095007585,0.31162395404992416
221,0.312073898,0.200476327,0.248387241,0.29248462,0.21679598379999998,0.016781679231138824,0.2335776630311388,0.20001430456886116,0.316823557,0.004747659479783084,0.32157121647978304,0.3120758975202169
222,0.313714737,0.210933032,0.254466387,0.27453618,0.217793692,0.018181741781347873,0.23597543370134788,0.19961195013865213,0.316311653,0.003814613279330738,0.32012626597933075,0.31249703942066925
223,0.31535557519999996,0.221389738,0.260545534,0.256587741,0.22010640755999997,0.020305860814023535,0.2404122683740235,0.19980054674597644,0.31643204459999996,0.004034492478421987,0.32046653707842193,0.312397552121578
224,0.31699641359999997,0.231846443,0.26662468,0.23863930079999998,0.22373413071999998,0.02191372545533762,0.2456478561753376,0.20182040526466236,0.31718473269999997,0.005005276027270516,0.3221900087272705,0.31217945667272945
225,0.318637252,0.242303148,0.272703826,0.220690861,0.22867686139999996,0.021818052924506472,0.25049491432450643,0.20685880847549348,0.31856971700000003,0.005962204223539833,0.32453192122353985,0.3126075127764602
226,0.32103097459999996,0.244361919,0.27029240099999996,0.216785451,0.2349346,0.01816726326521019,0.2531018628652102,0.21676733633478978,0.320586998,0.006306085052587654,0.3268930825525877,0.31428091244741235
227,0.323424697,0.24642069,0.267880976,0.212880042,0.240926673,0.01517439437178715,0.25610106771178714,0.22575227896821287,0.321914839,0.005681393752010671,0.32759623257201065,0.31623344506798934
228,0.32581842,0.248479462,0.26546955099999997,0.20897463219999998,0.24665308262000002,0.013285337014689648,0.25993841963468967,0.23336774560531037,0.322553241,0.004971977221777182,0.32752521818177716,0.3175812637382228
229,0.328212142,0.250538233,0.263058126,0.205069223,0.252113827,0.012966384171268455,0.26508021161126843,0.23914744326873155,0.32250220391999995,0.005055979943498275,0.3275581838634982,0.3174462239765017
230,0.330605865,0.252597004,0.260646701,0.201163813,0.25730890780000004,0.01428413114719687,0.2715930389471969,0.24302477665280317,0.321761728,0.0063329121588161005,0.3280946398588161,0.3154288155411839
231,0.325352312,0.260397065,0.26782703999999996,0.22179867,0.262238324,0.016812223413815438,0.27905054711381544,0.24542610028618456,0.32033181229999996,0.008395275991180227,0.3287270882911802,0.31193653630881973
232,0.320098758,0.268197125,0.275007379,0.24243352699999998,0.26599815520000003,0.01657267594527159,0.2825708311452716,0.24942547925472844,0.31831699053999996,0.010389673225573567,0.3287066637655735,0.3079273173144264
233,0.314845205,0.275997186,0.282187718,0.263068384,0.268588402,0.015134644094949324,0.2837230463949493,0.25345375820505067,0.315717262,0.0120840003575261,0.3278012627775261,0.3036332620624739
234,0.309591651,0.283797246,0.289368057,0.283703241,0.270009065,0.013629225350092495,0.28363829035009247,0.2563798396499075,0.31253262794000003,0.013264859213432068,0.3257974871534321,0.29926776872656796
235,0.304338098,0.291597307,0.296548396,0.304338098,0.270260143,0.013248486756234079,0.28350863005623406,0.2570116565437659,0.308763087,0.013664090978429784,0.3224271780784298,0.2950989961215702
236,0.300882757,0.281960234,0.29117493,0.300882757,0.269341637,0.014832788180361833,0.2841744253803618,0.25450884901963816,0.30440864,0.01284354968520348,0.31725218958520346,0.29156509021479654
237,0.297427416,0.27232316139999996,0.285801464,0.297427416,0.26656760601999996,0.01876440874930787,0.2853320147693078,0.24780319727069208,0.30118033841999997,0.010905324539727475,0.31208566295972745,0.2902750138802725
238,0.293972075,0.262686089,0.280427998,0.293972075,0.26193805,0.023444969874614467,0.2853830196346145,0.23849307988538554,0.29907818265999997,0.008645235831084733,0.3077234184910847,0.29043294682891524
239,0.290516734,0.253049016,0.275054532,0.290516734,0.25545296842000004,0.027705939785903896,0.28315890820590395,0.22774702863409613,0.29810217262000005,0.0070759301612427685,0.3051781027812428,0.2910262424587573
241,0.287061393,0.243411943,0.269681066,0.287061393,0.24711236199999997,0.030625546612404863,0.2777379086124048,0.21648681538759512,0.298252308,0.0073571383931790284,0.305609446693179,0.29089516990682096
242,0.293069297,0.232656753,0.265344569,0.293069297,0.23691623049999996,0.031138273606694394,0.26805450410669435,0.20577795689330558,0.29952858969999996,0.009363590545148051,0.30889218024514803,0.2901649991548519
243,0.299077201,0.221901563,0.261008072,0.299077201,0.22827447,0.02917826631627512,0.2574527364562751,0.19909620382372487,0.300959847,0.010605131862566362,0.3115649786425663,0.29035471491743364
244,0.30508510440000003,0.211146372,0.256671574,0.30508510440000003,0.221187081,0.02568902569668864,0.24687610661668863,0.19549805522331137,0.30254608,0.011188319013294238,0.31373439855329427,0.29135776052670576
245,0.311093008,0.20039118220000002,0.252335077,0.311093008,0.21565406284000002,0.021349798833090353,0.23700386167309037,0.19430426400690967,0.304287288,0.011059869270543966,0.31534715725054396,0.293227418709456
246,0.317100912,0.189635992,0.24799858,0.317100912,0.211675416,0.016837015178836442,0.22851243107883645,0.19483840072116354,0.306183472,0.010012506282138416,0.3161959783821384,0.2961709658178616
247,0.31519532780000004,0.195542631,0.24917604299999999,0.31519532780000004,0.20925114009999998,0.013087500451456026,0.222338640551456,0.19616363964854397,0.308234632,0.0074271037189188125,0.3156617356189188,0.3008075281810812
248,0.313289744,0.201449269,0.250353506,0.313289744,0.208663637,0.01200736423104957,0.22067100167104955,0.19665627320895043,0.311187227,0.00654487488265013,0.31773210160265014,0.30464235183734983
249,0.311384159,0.207355908,0.251530969,0.311384159,0.209912908,0.014019062618324321,0.2239319705383243,0.1958938453016757,0.31504125656000004,0.009362392768456768,0.3244036493284568,0.3056788637915433
250,0.309478575,0.213262546,0.252708432,0.309478575,0.212998952,0.017327138073160536,0.23032608961316053,0.19567181346683948,0.31979672142000004,0.01444248014068357,0.3342392015606836,0.3053542412793165
251,0.307572991,0.219169185,0.253885895,0.307572991,0.21792176829999996,0.020115842006632752,0.2380376103066327,0.1978059262933672,0.325453621,0.020473812191409247,0.34592743349140925,0.30497980910859074
252,0.32259524500000003,0.22678172619999998,0.259149063,0.32259524500000003,0.22468135819999996,0.020896847041162972,0.24557820524116292,0.203784511158837,0.332011956,0.02697334831120285,0.35898530451120286,0.30503860788879716
253,0.33761749900000004,0.234394267,0.26441223,0.33761749900000004,0.23039137853999997,0.019823777267297168,0.25021515580729714,0.2105676012727028,0.3382147911000001,0.029673412628066442,0.3678882037280665,0.30854137847193364
254,0.35263975300000006,0.24200680859999998,0.269675398,0.35263975300000006,0.235051829,0.017619294720006118,0.25267112404000613,0.21743253459999387,0.344062126,0.02997576806409084,0.3740378940640909,0.31408635793590917
255,0.367662007,0.24961935,0.274938565,0.367662007,0.23866271054000002,0.014784691582760136,0.2534474021227602,0.22387801895723988,0.349553961,0.02830803309974919,0.3778619939997492,0.32124592780025085
257,0.382684261,0.257231891,0.280201733,0.382684261,0.241224022,0.011815986266216686,0.25304000846621666,0.2294080359337833,0.35469029580000005,0.024652394195645074,0.37934268999564513,0.330037901604355
258,0.377223677,0.252642834,0.272870791,0.34153027560000004,0.24273576430000002,0.009401040372894786,0.2521368046728948,0.23333472392710522,0.35947113070000003,0.018322839915911136,0.3777939706159112,0.34114829078408887
259,0.371763093,0.248053777,0.265539849,0.30037629,0.244533024,0.007547316399823927,0.25208034009982394,0.23698570730017607,0.3630604484800001,0.013054760352096292,0.37611520883209637,0.3500056881279038
260,0.366302508,0.24346472,0.258208906,0.259222305,0.24661580040000003,0.007308585865380433,0.25392438626538044,0.2393072145346196,0.365458249,0.009609883858732012,0.37506813299873204,0.355848365281268
261,0.360841924,0.23887566300000002,0.250877964,0.21806831940000002,0.248984094,0.009232932458110016,0.25821702685811,0.23975116194188997,0.366664533,0.008517007756241498,0.37518154043624147,0.3581475249237585
262,0.35538134,0.234286606,0.243547022,0.176914334,0.25163790570000005,0.012626183696337789,0.26426408939633783,0.23901172200366227,0.366679299,0.008519057047573025,0.375198356147573,0.358160242052427
263,0.358488423,0.24475432020000001,0.24698056,0.190643321,0.254577234,0.016803453970004007,0.271380688270004,0.237773780329996,0.365502548,0.006675983434236548,0.37217853183423655,0.3588265649657635
264,0.361595506,0.255222034,0.250414097,0.204372308,0.257169054,0.018395378914247373,0.2755644324342474,0.23877367460575266,0.36561676,0.006904640186624733,0.37252139998662476,0.3587121196133753
265,0.364702588,0.265689749,0.253847635,0.218101296,0.259413363,0.01852830564910036,0.27794166900910033,0.24088505771089963,0.367021933,0.009306544383597322,0.37632847768359734,0.35771538891640264
267,0.367809671,0.27615746280000003,0.25728117240000004,0.231830283,0.261310164,0.017664974099615982,0.278975137919616,0.24364518972038401,0.36971806890000003,0.012449613198852317,0.3821676820988523,0.35726845570114774
268,0.370916754,0.286625177,0.26071471,0.24555927,0.26285945489999996,0.016087737241342936,0.2789471921413429,0.24677171765865702,0.37370516659999997,0.015340071067073104,0.38904523766707305,0.3583650955329269
269,0.378365791,0.278561026,0.263367069,0.245530251,0.264061237,0.014033912103352702,0.2780951487033527,0.25002732449664733,0.37898322640000004,0.017290933220129874,0.3962741596201299,0.3616922931798702
270,0.385814828,0.270496875,0.266019428,0.245501233,0.263979025,0.014161409194884688,0.2781404340548847,0.24981761566511534,0.383368701,0.01707536656647821,0.40044406726647824,0.3662933341335218
271,0.393263864,0.262432725,0.268671787,0.245472214,0.26261282,0.015677914407305704,0.2782907340873057,0.2469349052726943,0.38686159,0.015638665755610043,0.40250025525561006,0.3712229237443899
273,0.400712901,0.254368574,0.271324146,0.245443196,0.259962621,0.017260112305554853,0.27722273336555486,0.24270250875444516,0.38946189280000004,0.013569779653167729,0.4030316724531678,0.3758921131468323
274,0.408161938,0.246304423,0.273976505,0.245414177,0.256028429,0.01763814987879352,0.27366657887879353,0.23839027912120647,0.391169611,0.0114513444208372,0.40262095502083717,0.3797182661791628
275,0.402343166,0.243932203,0.272517818,0.243039108,0.25081024350000003,0.01511952467368277,0.2659297681736828,0.23569071882631726,0.39198474289999996,0.010054430254859394,0.4020391731548594,0.38193031264514055
276,0.396524394,0.241559983,0.271059132,0.240664038,0.24661083220000002,0.012082200876263936,0.25869303307626396,0.23452863132373608,0.392757107,0.009147783415270056,0.40190489049527006,0.38360932366472994
277,0.390705621,0.239187762,0.269600445,0.238288969,0.24343019510000002,0.008849608975779497,0.25227980407577955,0.23458058612422053,0.393486703,0.008817559592860092,0.4023042627328601,0.38466914354713994
278,0.384886849,0.236815542,0.268141759,0.23591389940000002,0.24126833220000005,0.005810446037854281,0.24707877823785432,0.23545788616214577,0.394173531,0.009062370997289609,0.4032359020772896,0.38511116008271035
279,0.379068077,0.234443322,0.266683072,0.23353883,0.24012524350000003,0.003681114648080979,0.24380635814808102,0.23644412885191904,0.394817591,0.00977927058366667,0.4045968614836667,0.38503832031633334
280,0.386089433,0.236566913,0.266060692,0.231516531,0.24000092899999997,0.0034638302789720956,0.24346475927897207,0.23653709872102788,0.395418883,0.010820370476118423,0.40623925307611847,0.3845985121238816
281,0.393110788,0.238690504,0.265438312,0.22949423160000001,0.240355414,0.004043705971191805,0.2443991201311918,0.2363117081888082,0.396440231,0.01196777873785318,0.40840800959785317,0.38447245212214687
282,0.400132144,0.240814096,0.264815933,0.227471932,0.241188699,0.005052301092450051,0.24624100007245006,0.23613639788754995,0.397881636,0.012816933719830002,0.41069856939983,0.38506470196017
283,0.407153499,0.242937687,0.264193553,0.225449633,0.242500783,0.006075128455490702,0.24857591191549072,0.2364256550045093,0.399743097,0.013009227934843902,0.4127523249948439,0.3867338691251561
284,0.414174855,0.245061278,0.263571173,0.223427334,0.24429166760000004,0.0068083808152206,0.25110004841522066,0.23748328678477945,0.40202461500000003,0.012081865900880567,0.4141064809008806,0.38994274909911947
285,0.412556648,0.247477054,0.257424384,0.222713801,0.24656135140000002,0.006942347059905139,0.25350369845990517,0.23961900434009487,0.40472619,0.009007606844308225,0.41373379634430824,0.39571858265569176
286,0.410938442,0.249892831,0.251277596,0.222000268,0.24763387,0.005989879228992009,0.253623749468992,0.24164399101100797,0.40715855784000005,0.006290037072908103,0.41344859491290814,0.40086852076709195
287,0.409320235,0.252308607,0.245130807,0.22128673440000002,0.247509224,0.006205743706938982,0.253714967826939,0.24130348041306102,0.40932172,0.004339269945809369,0.41366098996580936,0.40498245007419065
288,0.407702029,0.254724384,0.23898401860000001,0.220573201,0.246187413,0.00869764849197816,0.25488506153197815,0.23748976454802184,0.41121567604000003,0.0040028677971559274,0.41521854383715595,0.4072128082428441
289,0.406083822,0.25714016,0.23283723,0.219859668,0.24366843700000002,0.012541633246559913,0.25621007024655995,0.2311268037534401,0.412840426,0.00526824055124642,0.4181086664512464,0.40757218534875356
290,0.41041311599999997,0.247292102,0.230608284,0.209846971,0.239952296,0.016848958303964594,0.2568012543039646,0.2231033376960354,0.41419597,0.007081600970740108,0.4212775705707401,0.40711436862925987
291,0.41474241,0.237444043,0.228379339,0.199834274,0.236167781,0.019074313773809876,0.25524209509380985,0.2170934675461901,0.41495013521999996,0.007286244097312898,0.42223637931731284,0.4076638911226871
292,0.419071704,0.22759598479999998,0.22615039320000002,0.189821578,0.232314893,0.019868654067689378,0.25218354702768936,0.21244623889231062,0.41510292276000005,0.0072083778799953546,0.4223113006399954,0.4078945448800047
293,0.42340099800000003,0.21774792639999999,0.22392144760000002,0.179808881,0.228393631,0.01934690763451548,0.2477405385545155,0.20904672328548451,0.41465433222000003,0.007729011696078494,0.4223833439160785,0.40692532052392155
294,0.427730292,0.207899868,0.221692502,0.169796184,0.22440399519999996,0.017321376236960288,0.24172537143696024,0.20708261896303967,0.413604364,0.009326495579833791,0.4229308591798338,0.40427786802016624
295,0.420098305,0.209631908,0.22646336520000002,0.171255026,0.220345986,0.01301907578755103,0.23336506158755105,0.20732691001244896,0.41195301689999997,0.011910113547352488,0.42386313044735247,0.40004290335264747
296,0.412466317,0.21136394719999999,0.23123422840000002,0.172713867,0.216507372,0.009326773749131906,0.2258341459091319,0.20718059841086808,0.410525079,0.012927772129575167,0.42345285066957516,0.3975973064104248
297,0.40483433,0.213095987,0.236005092,0.174172709,0.212888154,0.007041916715533612,0.2199300709955336,0.20584623756446638,0.40932054851999994,0.013051725787837325,0.42237227430783725,0.39626882273216263
298,0.39720234239999996,0.21482802639999998,0.240775955,0.17563155,0.20948833215999998,0.007352311116333064,0.21684064327633304,0.20213602104366693,0.408339427,0.012598150177375884,0.4209375770173759,0.39574127666262415
299,0.389570355,0.216560066,0.245546818,0.177090392,0.206307906,0.009840323779173219,0.2161482295791732,0.1964675820208268,0.40758171350000005,0.011793807597138386,0.41937552109713844,0.39578790590286167
300,0.396133732,0.208905965,0.243838135,0.18044666040000001,0.203346875,0.013192186122508167,0.21653906132250816,0.19015468907749183,0.407047409,0.01086395016663557,0.41791135866663554,0.39618345833336444
301,0.40269711,0.201251864,0.242129451,0.18380292880000001,0.20098045188000002,0.014035033020985398,0.21501548490098543,0.1869454188590146,0.40613531495999994,0.009994600068935667,0.4161299150289356,0.3961407148910643
302,0.40926048719999997,0.193597764,0.240420768,0.187159197,0.19920863583999998,0.013692765255502462,0.21290140109550243,0.18551587058449753,0.404845433,0.00991880911485772,0.41476424199485773,0.3949266237651423
303,0.415823865,0.18594366280000002,0.238712084,0.190515466,0.198031427,0.012846028356527605,0.21087745543652758,0.1851853987234724,0.403177762,0.011235442782314737,0.41441320504231477,0.39194231947768526
304,0.422387242,0.178289562,0.237003401,0.193871734,0.197448826,0.012110682758894509,0.2095595083588945,0.18533814284110547,0.401132303,0.013972661410976717,0.41510496451097667,0.3871596416890233
305,0.410977369,0.185967674,0.241418272,0.194104947,0.19746083139999998,0.012131774712667085,0.20959260611266706,0.1853290566873329,0.398709055,0.017782508048232372,0.4164915634482324,0.3809265473517676
306,0.399567496,0.193645787,0.245833144,0.194338159,0.19860530312000002,0.013761765289839469,0.2123670684098395,0.18484353783016055,0.395156431,0.021511866906390533,0.4166682983263905,0.3736445645136095
307,0.388157624,0.201323899,0.250248015,0.194571372,0.200882241,0.015956875238571498,0.2168391159985715,0.1849253655214285,0.390474431,0.02456654449672747,0.4150409756567275,0.36590788666327256
308,0.376747751,0.209002012,0.25466288659999997,0.194804584,0.20429164431999997,0.017767152264526492,0.22205879658452646,0.18652449205547347,0.38466305461999994,0.026431605293783342,0.4110946599137833,0.3582314493262166
309,0.365337878,0.216680124,0.259077758,0.195037797,0.208833514,0.018351308170790673,0.22718482197079068,0.19048220562920934,0.377722302,0.02645277281110669,0.4041750746111067,0.3512695289888933
310,0.360607493,0.220350682,0.257218278,0.19178435200000002,0.21450784920000002,0.016540957469175475,0.2310488066691755,0.19796689173082455,0.369652173,0.023452397564164444,0.39310457026416445,0.34619977513583555
311,0.355877107,0.224021241,0.255358798,0.188530907,0.21983251722000002,0.014812826282228056,0.23464534350222807,0.20501969093777198,0.362082942,0.020684208870709677,0.38276715083070967,0.34139873308929036
312,0.351146722,0.22769179920000002,0.253499317,0.185277462,0.22480751786000003,0.013319806527403156,0.2381273243874032,0.21148771133259686,0.35501460958000003,0.018402843103341632,0.37341745268334164,0.3366117664766584
313,0.34641633639999997,0.231362358,0.251639837,0.18202401699999998,0.22943285111999998,0.012246530861284558,0.24167938198128452,0.21718632025871543,0.348447176,0.01691973738043161,0.3653669129404316,0.33152743817956837
314,0.341685951,0.235032916,0.249780357,0.178770572,0.233708517,0.011775716440034095,0.2454842334400341,0.22193280055996592,0.34238064,0.016516071572293685,0.3588967114722937,0.3258645683277063
315,0.335285062,0.239214355,0.249404007,0.181332034,0.237634516,0.012009951205177878,0.24964446670517787,0.22562456429482214,0.336815003,0.017280242533363955,0.354095245133364,0.31953476006663606
316,0.328884173,0.24339579320000002,0.249027657,0.183893496,0.24048393580000002,0.010769813254145022,0.25125374905414505,0.229714122545855,0.330880035,0.018358932863852193,0.3492389675038522,0.3125211017761478
317,0.322483283,0.24757723180000002,0.248651308,0.186454958,0.24225677790000005,0.009086326371049945,0.25134310427105,0.2331704515289501,0.324575736,0.01960342895268288,0.34417916497268286,0.30497230706731715
318,0.316082394,0.25175867,0.248274958,0.18901642,0.24295304180000002,0.008054405781857989,0.251007447581858,0.23489863601814204,0.317902107,0.020871328460479826,0.33877343520047987,0.2970307782795202
319,0.309681505,0.255940109,0.247898608,0.191577882,0.24257272750000003,0.008724427000993202,0.2512971545009932,0.23384830049900682,0.310859147,0.022031077155086416,0.3328902239550864,0.2888280696449136
320,0.30125781300000004,0.24884488540000002,0.24307540019999999,0.190474755,0.241115835,0.011034102455902974,0.252149937455903,0.23008173254409703,0.303446856,0.022956856395379432,0.3264037125953794,0.2804899998046206
321,0.292834121,0.24174966180000002,0.23825219239999998,0.189371628,0.23940748571999998,0.012575954835119337,0.25198344055511934,0.22683153088488064,0.29614128922000005,0.02332059230780192,0.31946188152780197,0.2728206969121981
322,0.284410429,0.234654438,0.233428985,0.188268501,0.23744767965999997,0.01338631622266584,0.2508339958826658,0.22406136343733413,0.288942446,0.023200894554344893,0.3121433404143449,0.26574155130565513
323,0.275986737,0.227559215,0.228605777,0.187165374,0.23523641682000002,0.013353445725684511,0.24858986254568452,0.2218829710943155,0.281850326,0.022641788968900223,0.30449211508890023,0.25920853715109976
324,0.267563045,0.220463991,0.223782569,0.186062247,0.232773697,0.01218781708184023,0.2449615142818402,0.22058588011815977,0.27486493,0.021661493393412622,0.2965264233934126,0.2532034366065874
325,0.262229392,0.222130862,0.22840956739999999,0.188310179,0.23005952079999997,0.009081967610522846,0.23914148841052282,0.22097755318947712,0.267986258,0.020252842069324557,0.28823909956932453,0.24773341543067542
326,0.256895739,0.223797733,0.23303656579999998,0.19055811179999999,0.227256189,0.0066364921573215125,0.2338926811173215,0.22061969680267848,0.262375737,0.017610597036398157,0.2799863343163982,0.24476514024360185
327,0.251562086,0.225464603,0.237663564,0.192806044,0.22436370167999997,0.005877707192621723,0.2302414088726217,0.21848599448737824,0.258033369,0.014310145242593997,0.272343514582594,0.243723224097406
328,0.246228433,0.227131474,0.242290563,0.19505397659999998,0.22138205896000002,0.00743399385622467,0.2288160528162247,0.21394806510377534,0.254959154,0.010912882741276839,0.2658720364212768,0.24404627093872316
329,0.24089478,0.228798345,0.246917561,0.197301909,0.21831126079999996,0.010363850308612373,0.22867511110861233,0.2079474104913876,0.25315309,0.008204632616682918,0.2613577229166829,0.24494845768331708
330,0.245152611,0.220811567,0.244467306,0.190038803,0.21515130719999997,0.013861664145490258,0.22901297134549023,0.20128964305450972,0.252615179,0.0072790401331141626,0.25989421933311413,0.2453361390668858
331,0.249410442,0.212824789,0.242017052,0.18277569700000001,0.21170457865999998,0.01604636816567583,0.22775094682567582,0.19565821049432414,0.25226606224000003,0.006836987405796384,0.2591030496457964,0.24542907483420365
332,0.253668272,0.204838011,0.23956679720000001,0.175512591,0.207971075,0.017220437072004904,0.2251915122520049,0.19075063810799509,0.25210573942000003,0.006734389529383898,0.2588401289493839,0.24537134989061613
333,0.257926103,0.196851233,0.237116543,0.168249485,0.203950797,0.01737479486176584,0.22132559162176585,0.18657600189823415,0.25213421074000003,0.0067324372822685,0.25886664802226855,0.24540177345773154
334,0.262183934,0.188864455,0.234666288,0.160986379,0.19964374339999996,0.01629487633659842,0.2159386197365984,0.18334886706340153,0.252351476,0.00655334825956374,0.2589048244595637,0.24579812794043623
335,0.258738222,0.18766357639999998,0.226441276,0.160358432,0.19504991509999997,0.013376494873091192,0.20842640997309117,0.18167342022690877,0.252757536,0.005852966266603328,0.2586105020666033,0.24690456953339665
336,0.255292511,0.186462698,0.218216264,0.159730485,0.191514338,0.010076137118063898,0.2015904754580639,0.1814382012219361,0.252613124,0.006075055548674882,0.2586881794086749,0.24653806831132513
337,0.251846799,0.18526181919999998,0.209991253,0.159102539,0.18903701311999999,0.006751470109167912,0.1957884832291679,0.18228554301083208,0.25191824038000005,0.006832310441559219,0.2587505508215593,0.24508592993844083
338,0.24840108760000001,0.184060941,0.201766241,0.158474592,0.187617939,0.003986433150410261,0.19160437259041024,0.18363150628958974,0.250672885,0.0075727419944365435,0.2582456273544365,0.24310014336556343
340,0.244955376,0.182860062,0.193541229,0.157846645,0.187257117,0.003128909004698301,0.1903860263046983,0.1841282082953017,0.248877059,0.007787859069675176,0.25666491786967516,0.24108919973032483
341,0.243708491,0.18545579939999998,0.20256019,0.162005681,0.18795454669999997,0.004140684786493589,0.19209523148649357,0.18381386191350638,0.24653076070000002,0.006805872869922129,0.25333663356992214,0.2397248878300779
342,0.242461607,0.188051537,0.21157915,0.166164717,0.189798633,0.007068197386417937,0.19686683006641792,0.18273043529358207,0.24539210007999998,0.0053288038288094065,0.2507209039088094,0.24006329625119058
343,0.241214722,0.190647274,0.220598111,0.17032375360000002,0.192789375,0.010827459821099745,0.20361683506109976,0.18196191541890025,0.245461077,0.005473689997984447,0.25093476693798444,0.23998738694201555
344,0.239967838,0.19324301160000001,0.22961707139999998,0.17448279,0.196926774,0.014805559563159343,0.21173233394315935,0.18212121481684065,0.24673769127999998,0.0080233728533316,0.25476106413333155,0.23871431842666838
345,0.238720953,0.195838749,0.238636032,0.178641826,0.20221083,0.018637112708352666,0.22084794280835265,0.18357371739164732,0.249221943,0.011630669005620115,0.2608526121056201,0.23759127409437988
346,0.247351616,0.20610443620000002,0.23633095939999998,0.184696072,0.20864154240000002,0.022007975180515282,0.2306495175805153,0.18663356721948474,0.252913832,0.015380805063061545,0.26829463746306154,0.23753302733693843
347,0.255982279,0.216370123,0.234025887,0.190750319,0.21397613095999998,0.022227700226071814,0.2362038311860718,0.19174843073392817,0.25603003,0.01642955068106742,0.2724595809410674,0.23960047957893257
348,0.264612943,0.22663581060000001,0.23172081419999999,0.196804565,0.218214596,0.020725290166568718,0.2389398859465687,0.19748930561343128,0.258570537,0.01605834307335184,0.2746288797533519,0.24251219360664816
349,0.273243606,0.23690149780000003,0.229415742,0.20285881160000002,0.22135693686000005,0.01832426443193445,0.2396812012919345,0.2030326724280656,0.260535352,0.014855821777830715,0.27539117343783076,0.24567952988216932
350,0.281874269,0.247167185,0.227110669,0.208913058,0.22340315419999998,0.015805394514110577,0.23920854871411057,0.2075977596858894,0.261924475,0.013285382051529324,0.27520985725152936,0.24863909314847069
351,0.27487047000000003,0.238801685,0.232372624,0.20382842720000002,0.22435324779999996,0.014164745629523858,0.23851799342952382,0.2101885021704761,0.262737907,0.011881699517432317,0.27461960681743236,0.2508562077825677
352,0.267866671,0.23043618500000002,0.237634578,0.198743796,0.22447853678000002,0.013989859138661687,0.2384683959186617,0.21048867764133833,0.26291526336000004,0.011637234192856354,0.2745524975528564,0.2512780291671437
353,0.260862872,0.222070685,0.242896533,0.19365916560000002,0.223779021,0.014601840293944257,0.23838086143394427,0.20917718084605574,0.262456543,0.012024840511802148,0.27448138389180216,0.2504317028681979
354,0.253859073,0.213705185,0.24815848740000002,0.188574535,0.222254701,0.015058958653809249,0.23731365953380923,0.20719574222619075,0.261361747,0.012301882455874902,0.2736636298158749,0.2490598649041251
355,0.246855274,0.205339685,0.253420442,0.183489904,0.21990557600000002,0.014335123584545771,0.2342406995845458,0.20557045241545424,0.259630875,0.011644454567914455,0.27127532986791447,0.24798642073208554
356,0.24912517680000001,0.207357326,0.253301424,0.18410055960000002,0.21673164649999999,0.010674882125780815,0.2274065286257808,0.20605676437421916,0.257263927,0.008638290907806899,0.2659022181078069,0.24862563629219311
357,0.25139508,0.209374967,0.253182405,0.184711215,0.21439470838000002,0.00734519396829817,0.22173990234829818,0.20704951441170186,0.255839695,0.00625942727008215,0.2620991220700822,0.24958026752991785
358,0.253664982,0.211392608,0.253063387,0.185321871,0.212894762,0.00479380710133761,0.21768856874133763,0.2081009545386624,0.255358178,0.0053506730609136155,0.26070885116091363,0.25000750503908636
359,0.255934885,0.213410249,0.252944368,0.185932526,0.21223180628000002,0.0037225530378437776,0.2159543593178438,0.20850925324215625,0.255819377,0.006033111532450583,0.2618524886324506,0.24978626556754943
360,0.258204788,0.21542789,0.25282535,0.186543182,0.212405842,0.0038379826545094403,0.21624382495450944,0.20856785964549057,0.25722329180000003,0.007070531974772642,0.2642938237747727,0.2501527598252274
361,0.260628146,0.215432304,0.249298773,0.185087261,0.21341687,0.0030126640327162633,0.21642953373271628,0.21040420566728374,0.259569922,0.007140917833868103,0.26671084003386814,0.2524290043661319
362,0.263051504,0.215436718,0.245772195,0.18363134,0.213436886,0.0029682683039209566,0.21640515444392097,0.21046861783607904,0.26117276382000004,0.006283382211431585,0.26745614603143164,0.25488938160856844
363,0.26547486200000003,0.215441131,0.242245618,0.182175419,0.212465892,0.0051964978295998806,0.2176623894495999,0.20726939379040013,0.26203181665999997,0.005309891613773701,0.2673417082737737,0.25672192504622626
364,0.26789822,0.215445545,0.23871904,0.180719498,0.21050388613999998,0.008377217579957394,0.2188811037199574,0.20212666856004258,0.26214708072000004,0.00511709940780926,0.2672641801278093,0.2570299813121908
365,0.270321578,0.215449959,0.235192463,0.179263577,0.20755087,0.011760464710469373,0.21931133441046938,0.19579040498953063,0.261518556,0.0062299155092280165,0.26774847150922804,0.255288640490772
366,0.265153593,0.20755749,0.23157728919999998,0.177823451,0.203606842,0.014994127687050714,0.21860096998705073,0.1886127146129493,0.26014624249999996,0.008231033331374878,0.26837727583137483,0.2519152091686251
367,0.259985608,0.199665022,0.227962115,0.176383325,0.199716025,0.01655181037943399,0.216267835539434,0.18316421478056602,0.25864520562000004,0.009416664561407582,0.26806187018140765,0.24922854105859246
368,0.254817623,0.191772553,0.224346942,0.1749432,0.19587841828000002,0.016946043402834034,0.21282446168283406,0.17893237487716598,0.257015445,0.009963759937041102,0.2669792052970411,0.24705168542295888
369,0.249649638,0.183880085,0.220731768,0.173503074,0.192094022,0.01630542982118244,0.20839945148118244,0.17578859183881757,0.25525696171999995,0.009856061403648888,0.2651130231236488,0.24540090031635106
370,0.244481653,0.175987616,0.217116594,0.172062948,0.188362835,0.014541829707978975,0.202904665007979,0.17382100559202102,0.253369755,0.008929872591164283,0.2622996272911643,0.24443988210883572
372,0.245617777,0.176524132,0.216068849,0.178588021,0.18468485920000002,0.011195947515216284,0.1958808067152163,0.17348891168478375,0.25135382430000003,0.006666395710492434,0.25802022001049246,0.2446874285895076
373,0.246753901,0.177060649,0.21502110359999999,0.185113093,0.181932254,0.007823553447112977,0.18975580700711298,0.17410870011288704,0.24958887177999997,0.00463326044159801,0.254222132221598,0.24495561133840196
374,0.247890026,0.17759716520000002,0.213973358,0.191638166,0.180105018,0.004753058591789834,0.18485807697178985,0.17535195978821017,0.24807489713999997,0.003067513475670535,0.2511424106156705,0.24500738366432945
375,0.24902615,0.178133682,0.212925613,0.198163238,0.179203154,0.002709565994532872,0.18191271965453287,0.17649358766546713,0.2468119,0.0025370675424627397,0.24934896792246275,0.24427483283753726
376,0.250162274,0.178670198,0.211877868,0.204688311,0.179226659,0.0027552808315265253,0.1819819402315265,0.17647137856847347,0.24579988149999998,0.0032088406298418585,0.24900872212984185,0.24259104087015812
377,0.247504068,0.180031434,0.210540337,0.202181903,0.18017553560000002,0.003124954615635419,0.18330049021563544,0.1770505809843646,0.24503884050000005,0.004279939624939871,0.2493187801249399,0.2407589008750602
378,0.24484586160000002,0.18139267,0.209202806,0.199675495,0.18076562014000003,0.002908480309308682,0.1836741004493087,0.17785713983069135,0.244220561,0.004894992554389598,0.24911555399438962,0.2393255688856104
379,0.242187655,0.182753906,0.207865274,0.197169086,0.18099691301999998,0.0026626913124023557,0.18365960433240233,0.17833422170759763,0.24334504432000004,0.005166953103025049,0.2485119974230251,0.23817809121697497
380,0.23952944920000002,0.184115142,0.206527743,0.194662678,0.180869414,0.0028663107088027317,0.18373572494880272,0.17800310353119728,0.24241228914000007,0.005096757607699613,0.2475090467476997,0.23731553153230045
381,0.236871243,0.185476378,0.205190212,0.19215627,0.180383124,0.003679249645456451,0.18406237344545645,0.17670387415454353,0.24142229590000003,0.004607321365716238,0.24602961726571626,0.2368149745342838
382,0.237434987,0.182424978,0.20512980260000002,0.188363483,0.179538042,0.004888284159806413,0.18442632585980642,0.1746497575401936,0.24037506460000002,0.0034430852534568573,0.24381814985345687,0.23693197934654317
383,0.23799873,0.179373578,0.205069393,0.184570697,0.17868393306000002,0.0055003517758148174,0.18418428483581484,0.1731835812841852,0.23975704248000002,0.0024255929816339996,0.24218263546163402,0.23733144949836602
384,0.238562474,0.176322177,0.20500898380000002,0.18077791,0.177820798,0.005701607127231023,0.18352240500723102,0.17211919075276896,0.23956822954000004,0.0020260345285390033,0.24159426406853904,0.23754219501146104
385,0.239126217,0.173270777,0.204948574,0.176985124,0.17694863615999998,0.005527562243148511,0.1824761984031485,0.17142107391685146,0.239808626,0.0024661818769123544,0.24227480765691237,0.23734244390308765
386,0.239689961,0.170219377,0.204888165,0.173192337,0.176067448,0.004928026767591783,0.18099547466759178,0.17113942113240824,0.24047823120000006,0.003185961255473457,0.24366419245547352,0.2372922699445266
387,0.241323847,0.171490348,0.204119852,0.176938107,0.175177233,0.0036874120549621205,0.17886464515496212,0.17148982104503788,0.241577046,0.0036628818865634774,0.24523992768656347,0.23791416391343653
388,0.242957732,0.172761318,0.203351539,0.180683878,0.174838006,0.003046987026167068,0.17788499274616706,0.17179101869383293,0.242944011,0.004418178518253679,0.24736218919825367,0.2385258321617463
389,0.24459161780000002,0.174032289,0.202583227,0.184429648,0.17504976576000003,0.0034448356742291806,0.1784946014342292,0.17160493008577085,0.244579126,0.005318571172870374,0.24989769701287037,0.23926055466712962
390,0.24622550340000002,0.175303259,0.201814914,0.188175419,0.175812513,0.004454375404874307,0.1802668886248743,0.17135813781512568,0.246482391,0.0062501272538342785,0.25273251853383427,0.2402322640261657
391,0.247859389,0.17657423,0.201046601,0.191921189,0.177126248,0.00544794290501757,0.18257419100501757,0.17167830519498242,0.248653807,0.00712167852230914,0.25577548552230917,0.24153212847769087
392,0.251104635,0.179032704,0.203668898,0.19419936799999998,0.17899097,0.005985907884816872,0.18497687828481688,0.17300506251518313,0.251093373,0.007850974959352343,0.25894434795935234,0.24324239804064768
393,0.254349882,0.181491178,0.206291196,0.196477547,0.180219909,0.005518150154118889,0.18573805889411887,0.1747017585858811,0.253432753,0.008097945983107105,0.2615306994031071,0.2453348074368929
394,0.257595128,0.183949652,0.208913493,0.198755726,0.180813063,0.00491293991898778,0.18572600303898779,0.17590012320101223,0.255671948,0.00797452688145221,0.26364647514145223,0.2476974213785478
395,0.260840375,0.186408126,0.211535791,0.201033905,0.180770434,0.004979709879469427,0.18575014341946944,0.17579072366053056,0.257810958,0.007528476140509273,0.26533943366050927,0.2502824813794907
396,0.264085621,0.1888666,0.214158088,0.203312084,0.18009202,0.006135323385558507,0.1862273433855585,0.1739566966144415,0.25984978119999996,0.006764283593070598,0.26661406479307054,0.2530854976069294
397,0.264717651,0.183779731,0.2113056,0.196832386,0.17877782250000002,0.008073836414889079,0.18685165891488908,0.17070398608511095,0.261788419,0.005628772918768439,0.2674171922187685,0.25615964638123156
398,0.26534968059999997,0.178692862,0.208453113,0.190352687,0.177295565,0.009290755881503696,0.1865863211215037,0.16800480935849632,0.264067123,0.0054320888721921525,0.26949921163219215,0.25863503388780784
399,0.26598171,0.173605993,0.205600625,0.183872989,0.175645248,0.009907912913364176,0.18555316113336418,0.1657373353066358,0.266685892,0.006444977930515022,0.273130869510515,0.260240913649485
400,0.26661374,0.168519124,0.20274813760000002,0.17739329040000001,0.173826871,0.009883063036479517,0.18370993447647951,0.1639438084035205,0.269644726,0.008325338898200259,0.27797006465820023,0.26131938686179973
401,0.26724577,0.163432255,0.19989565,0.170913592,0.17184043489999998,0.009033092559995378,0.18087352745999535,0.1628073423400046,0.272943625,0.010658092626135918,0.2836017179261359,0.26228553267386406
402,0.27389167,0.164210131,0.19568705,0.167889622,0.16968593859999997,0.00681894048595086,0.17650487908595083,0.16286699811404912,0.27658259,0.013205474496584718,0.2897880646965847,0.26337711570341527
403,0.28053757,0.164988008,0.191478449,0.164865652,0.168356759,0.004747192979591419,0.1731039518995914,0.16360956594040857,0.280110208,0.01434623182156452,0.2944564394815645,0.2657639758384355
404,0.28718347,0.165765884,0.187269849,0.16184168140000002,0.167852896,0.003674415730319701,0.1715273115903197,0.16417848012968028,0.28352647768000006,0.014507436645744764,0.29803391432574483,0.2690190410342553
405,0.29382937000000003,0.166543761,0.18306124840000002,0.15881771120000002,0.168174349,0.004317907993691478,0.17249225741369148,0.16385644142630854,0.2868314,0.013814387446764003,0.300645787706764,0.273017012813236
406,0.30047527,0.167321637,0.178852648,0.155793741,0.16932111960000001,0.005716096912691454,0.17503721651269147,0.16360502268730856,0.29002497540000005,0.012220685420704671,0.3022456608207047,0.2778042899792954
407,0.299993825,0.170487934,0.180155301,0.155958101,0.17129320639999998,0.006764434800653672,0.17805764120065365,0.1645287715993463,0.29310720310000005,0.009398013357012614,0.30250521645701267,0.2837091897429874
408,0.29951238080000003,0.173654231,0.181457955,0.156122461,0.172438131,0.006390993426042045,0.17882912434604203,0.16604713749395794,0.29449249132000005,0.006954095303094262,0.3014465866230943,0.2875383960169058
409,0.299030936,0.176820529,0.182760608,0.15628682,0.172755893,0.006049273346930518,0.1788051665069305,0.1667066198130695,0.29418084,0.007680840053301452,0.30186168011330144,0.28650000000669856
410,0.298549492,0.179986826,0.184063262,0.15645118,0.172246493,0.0068630374323224,0.1791095305523224,0.16538345568767762,0.29217224931999997,0.01142684022588053,0.3035990895458805,0.28074540909411944
411,0.298068047,0.183153123,0.185365915,0.15661554,0.170909931,0.009050037375579594,0.1799599681755796,0.1618598934244204,0.288466719,0.01594479978548091,0.3044115188854809,0.2725219193145191
412,0.287744552,0.175659377,0.181689515,0.155104267,0.168746206,0.012081958785516695,0.18082816498551668,0.15666424741448332,0.283064249,0.020048314452774926,0.30311256385277496,0.2630159349472251
413,0.277421057,0.16816563,0.178013116,0.153592994,0.166535717,0.0136484670513383,0.1801841837313383,0.1528872496286617,0.277324614,0.02270322974944793,0.30002784356944795,0.25462138407055207
414,0.267097563,0.160671884,0.174336716,0.152081722,0.164278462,0.014195960619234409,0.17847442285923443,0.15008250162076558,0.271247812,0.024188594907805158,0.2954364072678052,0.24705921745219483
415,0.256774068,0.153178137,0.170660317,0.15057044879999998,0.161974443,0.013798348838344316,0.17577279171834434,0.1481760940416557,0.264833845,0.024504648238739293,0.2893384932587393,0.24032919678126072
416,0.246450573,0.145684391,0.166983917,0.149059176,0.159623659,0.012310980417257093,0.17193463901725708,0.1473126781827429,0.258082712,0.023461376327003774,0.28154408812700377,0.2346213354729962
417,0.24259747,0.148383039,0.16813776160000002,0.15162073639999998,0.157226109,0.009147695359498378,0.1663738047594984,0.14807841404050162,0.250994413,0.020567838632151215,0.2715622513321512,0.23042657406784878
418,0.238744366,0.151081687,0.169291606,0.15418229679999998,0.155091102,0.006465831779395976,0.16155693405939597,0.14862527050060403,0.24475959877999998,0.017395017368281567,0.26215461614828156,0.22736458141171842
419,0.234891263,0.15378033500000002,0.170445451,0.156743857,0.153218637,0.0047396926276682605,0.15795832986766828,0.14847894461233174,0.23937827,0.014198284930301702,0.25357655497030174,0.2251799851096983
420,0.231038159,0.15647898300000002,0.171599295,0.159305418,0.151608714,0.004660302743091931,0.15626901702309193,0.14694841153690807,0.23485042647999999,0.011300306317835625,0.24615073279783561,0.22355012016216436
421,0.227185056,0.159177631,0.17275314,0.161866978,0.150261333,0.005930736810569006,0.156192070210569,0.144330596589431,0.231176068,0.009148453768733923,0.2403245218687339,0.22202761433126608
422,0.225396413,0.154309305,0.16833106,0.15751607139999999,0.14917649460000001,0.007614214893813513,0.15679070949381352,0.1415622797061865,0.228355195,0.008216908933936243,0.23657210383393623,0.22013828596606377
423,0.22360776999999998,0.14944098,0.163908979,0.153165165,0.1486816,0.007829309985340933,0.15651090960534092,0.14085228963465907,0.22635038763999998,0.0066527413813596715,0.23300312902135967,0.2196976462586403
424,0.221819127,0.144572654,0.159486899,0.148814258,0.148776648,0.007867361900246603,0.1566440103602466,0.14090928655975338,0.225161646,0.005064534152589968,0.23022618047258997,0.22009711216741001
425,0.220030484,0.139704329,0.155064818,0.144463352,0.149461641,0.008614184461719231,0.15807582558171923,0.14084745665828075,0.224788971,0.0043566757174506535,0.22914564665745066,0.22043229522254934
426,0.218241841,0.134836003,0.150642738,0.140112445,0.150736578,0.010504298279470189,0.1612408758794702,0.1402322793205298,0.22523236149999998,0.005206148076632928,0.2304385095766329,0.22002621342336706
427,0.22254939699999998,0.143434089,0.157946211,0.144567159,0.152601458,0.013420108018419382,0.16602156591841938,0.1391813498815806,0.226491818,0.006959272284422268,0.2334510902844223,0.21953254571557773
428,0.226856953,0.152032175,0.165249685,0.149021873,0.154422935,0.014838800483852695,0.1692617357838527,0.13958413481614731,0.22770228872000003,0.007754824059438982,0.235457112779439,0.21994746466056106
429,0.231164509,0.160630262,0.172553158,0.153476587,0.15620101,0.015235498172149357,0.17143650797214938,0.14096551162785065,0.22886377366000002,0.007941001077847239,0.23680477473784725,0.2209227725821528
430,0.235472065,0.169228348,0.17985663159999998,0.157931301,0.157935681,0.014744014895271369,0.17267969629527136,0.14319166650472864,0.22997627282000002,0.007617094134762297,0.23759336695476233,0.22235917868523772
431,0.239779621,0.177826434,0.187160105,0.162386015,0.15962695,0.01332177221070776,0.17294872231070776,0.14630517788929223,0.23103978620000004,0.006769432781715668,0.2378092189817157,0.22427035341828438
432,0.23750112,0.172524079,0.178486655,0.157802513,0.16127481589999998,0.010669661082427138,0.17194447698242712,0.15060515481757283,0.23205431379999997,0.005221574599744933,0.2372758883997449,0.22683273920025504
433,0.235222619,0.167221725,0.16981320419999998,0.153219011,0.161552693,0.01017826505320501,0.17173095843320502,0.15137442832679499,0.23248055758000002,0.004480908598300952,0.23696146617830097,0.22799964898169908
434,0.232944119,0.16191937,0.161139754,0.14863551,0.160460583,0.011774107567139811,0.17223469010713982,0.1486864749728602,0.232318518,0.004729282148127553,0.23704779968812756,0.22758923539187242
435,0.230665618,0.156617016,0.152466303,0.144052008,0.157998483,0.014082633324740645,0.17208111670474063,0.14391585005525936,0.23156819367999998,0.005469931140265035,0.237038124820265,0.22609826253973495
436,0.228387117,0.151314661,0.143792853,0.139468506,0.154166396,0.01579679677869272,0.16996319267869273,0.13836959912130728,0.230229586,0.006018809631161275,0.2362483956311613,0.22421077636883874
437,0.226811835,0.146212864,0.142946747,0.143575713,0.14896432,0.01570479827692175,0.16466911837692175,0.13325952182307824,0.22830269450000001,0.005697552845163546,0.23400024734516356,0.22260514165483647
438,0.225236553,0.141111067,0.142100641,0.14768291919999998,0.145059525,0.013952752370321626,0.15901227775032162,0.13110677300967838,0.22741372699999998,0.004710987573825498,0.23212471457382547,0.2227027394261745
439,0.22366127,0.13600927,0.14125453559999998,0.151790126,0.142452012,0.01158672807433577,0.15403873981433577,0.13086528366566422,0.22756268349999997,0.005000014048897591,0.23256269754889758,0.22256266945110237
440,0.222085988,0.130907473,0.14040842979999998,0.155897332,0.14114177917999998,0.009733327120450767,0.15087510630045076,0.1314084520595492,0.228749564,0.007299355762758935,0.23604891976275894,0.22145020823724104
441,0.220510706,0.125805676,0.139562324,0.160004539,0.14112882770000001,0.009710506703100402,0.1508393344031004,0.13141832099689962,0.230974369,0.01059486358247542,0.2415692320824754,0.2203795049175246
442,0.22861144519999999,0.13347613220000001,0.143685448,0.159118934,0.14241315729999998,0.011826242170909471,0.15423939947090945,0.13058691512909051,0.234237097,0.014140234080614477,0.2483773310806145,0.22009686291938552
443,0.236712184,0.141146588,0.14780857279999998,0.158233328,0.143803803,0.013074451239976836,0.15687825403997682,0.13072935156002316,0.23770827217999999,0.016222218656798525,0.25393049083679853,0.22148605352320147
444,0.24481292359999998,0.148817045,0.151931697,0.157347723,0.145300764,0.013579123907908169,0.15887988810790815,0.13172164029209182,0.241387894,0.01722138430462026,0.2586092783446203,0.22416650973537974
445,0.252913663,0.15648750079999998,0.15605482159999998,0.156462117,0.146904042,0.013303890196900385,0.1602079316969004,0.1336001513030996,0.24527596257999998,0.017163511262951365,0.26243947384295135,0.2281124513170486
446,0.261014402,0.164157957,0.160177946,0.155576512,0.148613635,0.012060185905033433,0.16067382060503343,0.13655344879496656,0.249372478,0.015852243918174837,0.26522472171817485,0.23352023388182516
447,0.26152358659999997,0.16011931899999998,0.153228608,0.153757331,0.150429544,0.00929436202348415,0.15972390582348417,0.14113518177651585,0.25367744,0.012669337009324638,0.26634677670932466,0.24100810269067538
448,0.26203277119999996,0.156080681,0.14627926959999998,0.151938149,0.15120579173999998,0.007947717701710166,0.15915350944171014,0.14325807403828983,0.25815799,0.01056829490107843,0.2687262849210784,0.24758969511892157
449,0.262541956,0.152042043,0.139329931,0.150118968,0.15094237851999998,0.008351548625824158,0.15929392714582413,0.14259082989417582,0.262814129,0.010324045846906434,0.2731381746069064,0.25249008291309355
450,0.26305114,0.148003405,0.13238059319999998,0.14829978640000002,0.14963930413999998,0.00963757057464064,0.15927687471464064,0.14000173356535933,0.267645856,0.012114444672632804,0.2797603005926328,0.2555314112473672
451,0.263560325,0.143964767,0.125431255,0.146480605,0.14729656859999998,0.010588418768525263,0.15788498736852524,0.13670814983147472,0.272653172,0.015282713413031357,0.28793588491303135,0.2573704580869687
452,0.27341694839999997,0.141238612,0.127989713,0.15602134820000002,0.143914172,0.009989150157283222,0.15390332205728322,0.13392502174271678,0.277836076,0.01918687025616027,0.2970229457561603,0.2586492052438397
453,0.283273572,0.138512456,0.13054817059999999,0.165562091,0.140758321,0.009259068473887801,0.1500173891738878,0.1314992522261122,0.282896065,0.020993962102396835,0.30389002728239684,0.26190210307760314
454,0.293130195,0.135786301,0.133106628,0.175102835,0.137829015,0.0084732944092809,0.1463023094092809,0.1293557205907191,0.287833141,0.021344708139382346,0.3091778486793823,0.26648843240061765
455,0.30298681860000004,0.133060145,0.135665086,0.184643578,0.135126255,0.007712360052415367,0.1428386148524154,0.12741389474758463,0.292647302,0.02041542323315227,0.3130627248131523,0.27223187834684776
456,0.312843442,0.13033399,0.138223544,0.194184321,0.13265004009999998,0.007066668533494556,0.13971670863349453,0.12558337156650543,0.29733854830000006,0.018119815095344497,0.31545836339534455,0.27921873320465557
458,0.312123483,0.128560807,0.137720582,0.180463254,0.130400371,0.006631938052940011,0.13703230895294002,0.12376843284705999,0.301906881,0.013932439110096312,0.3158393198100963,0.2879744415899037
459,0.311403525,0.12678762400000002,0.13721762,0.166742187,0.128933754,0.005492614680661734,0.13442636866066174,0.12344113929933828,0.305359106,0.009732818430206777,0.3150919244302068,0.2956262875697932
460,0.31068356620000004,0.125014441,0.136714658,0.15302111940000002,0.12825018934000001,0.004504560122976765,0.13275474946297677,0.12374562921702326,0.307695224,0.005886252961349215,0.3135814771613492,0.3018089712386508
461,0.309963608,0.12324125799999999,0.136211696,0.139300052,0.12834967698000002,0.004696397640016906,0.13304607462001694,0.12365327933998312,0.30891523530000004,0.0031693017432794994,0.31208453704327954,0.30574593355672053
462,0.309243649,0.121468075,0.135708734,0.125578985,0.12923221690000003,0.006251646801042034,0.13548386370104207,0.12298057009895799,0.309019139,0.002963709788481988,0.311982849088482,0.30605542951151804
463,0.30793920140000003,0.12657244239999998,0.138999918,0.13067866,0.130897809,0.008420396183991923,0.13931820528399194,0.12247741291600808,0.308006936,0.003229081755201669,0.31123601795520167,0.3047778544447984
464,0.306634754,0.13167681,0.142291102,0.135778335,0.13246010151999998,0.009337940638030477,0.14179804215803046,0.1231221608819695,0.306900495,0.003542245255368582,0.3104427398353686,0.30335824932463146
465,0.305330306,0.136781177,0.145582285,0.14087801,0.133919094,0.009491701148963907,0.14341079530896392,0.1244273930110361,0.305699814,0.0038663862802979254,0.30956620072029795,0.30183342815970204
466,0.304025859,0.141885545,0.148873469,0.145977685,0.135274787,0.009035751852590626,0.14431053887259063,0.1262390351674094,0.304404896,0.004168435798302074,0.3085733315783021,0.30023645998169796
467,0.302721411,0.146989912,0.152164653,0.15107736,0.13652718,0.007989945715548253,0.14451712581554826,0.12853723438445175,0.303015739,0.004417420246178247,0.3074331588461782,0.2985983183538217
468,0.301059067,0.144183731,0.150005177,0.14870275,0.137676273,0.006212032628858164,0.14388830602885816,0.13146424077114183,0.30153234289999997,0.0045813020563695,0.30611364495636945,0.2969510408436305
469,0.299396723,0.14137755,0.147845701,0.14632813919999998,0.13854394,0.004970711782430638,0.14351465144243064,0.13357322787756937,0.30029541181999997,0.004321753417426054,0.30461716523742605,0.2959736584025739
470,0.29773438,0.13857137,0.145686224,0.143953529,0.13913017887999998,0.0043816161609439245,0.1435117950409439,0.13474856271905605,0.29930494535999996,0.0038124358496714763,0.30311738120967147,0.29549250951032846
471,0.296072036,0.135765189,0.143526748,0.141578918,0.13943499105999999,0.004305408704762272,0.14374039976476224,0.13512958235523773,0.29856094351999996,0.0031793238161485454,0.3017402673361485,0.2953816197038514
472,0.294409692,0.132959008,0.141367272,0.139204308,0.13945837619999998,0.004320805552686601,0.14377918175268659,0.13513757064731338,0.298063406,0.0025575991758386685,0.30062100547583864,0.29550580712416136
473,0.295569891,0.13524910499999998,0.142468346,0.152529149,0.13920033429999998,0.003875104521259221,0.1430754388212592,0.13532522977874076,0.29781233369999993,0.002138411804842252,0.2999507455048422,0.2956739218951577
474,0.296730089,0.137539202,0.143569419,0.165853991,0.139385964,0.004173334198383437,0.14355929793838346,0.13521262954161656,0.297207754,0.0019662025020382974,0.2991739562020383,0.29524155119796175
475,0.297890288,0.139829299,0.144670493,0.179178832,0.140015265,0.004915489782399358,0.14493075430239935,0.13509977473760063,0.296249666,0.0028956464771108716,0.29914531277711087,0.2933540198228891
477,0.299050486,0.142119396,0.145771566,0.19250367359999998,0.141088237,0.005677317477541739,0.14676555411754175,0.13541091916245826,0.29493807149999995,0.004610873074147054,0.299548944574147,0.2903271984258529
478,0.300210685,0.144409493,0.14687264,0.205828515,0.14260488,0.00610685183871001,0.14871173193871,0.13649802826128998,0.29327296929999996,0.006692524069769879,0.29996549336976985,0.2865804452302301
479,0.295013267,0.146040026,0.151219046,0.19763471559999998,0.144565195,0.005805351056929748,0.15037054595692975,0.13875984384307025,0.29125436,0.008968757769018473,0.3002231174690185,0.28228560193098157
480,0.289815849,0.147670558,0.155565453,0.189440916,0.145559932,0.004796212283085288,0.1503561447630853,0.1407637201969147,0.289358525,0.009909557272100975,0.299268082192101,0.27944896764789906
481,0.284618432,0.149301091,0.159911859,0.181247117,0.14558909284000002,0.0047426159214807905,0.1503317087614808,0.14084647691851923,0.287585465,0.010029546154408622,0.2976150111144086,0.2775559188055914
482,0.279421014,0.150931623,0.164258266,0.17305331740000002,0.144652676,0.006576235848859826,0.15122891182885984,0.13807644013114018,0.28593518,0.009488694667307132,0.2954238744873071,0.2764464851526929
483,0.274223596,0.152562156,0.168604672,0.164859518,0.142750682,0.009493681554880376,0.15224436345488038,0.13325700034511964,0.28440767,0.00829751311725884,0.29270518261725886,0.27611015638274117
484,0.276611543,0.145196481,0.16560256180000002,0.155125181,0.139883111,0.012719633064205248,0.15260274366420526,0.12716347753579474,0.28300293400000004,0.006265006358320367,0.28926794035832043,0.27673792764167965
485,0.27899949,0.137830806,0.162600452,0.14539084400000002,0.137028608,0.01429039933053536,0.15131900741053536,0.12273820874946464,0.282083649,0.004813083633238196,0.2868967321732382,0.27727056490676183
486,0.281387436,0.13046513,0.159598341,0.135656507,0.134187174,0.014756575963583702,0.1489437503035837,0.11943059837641629,0.281649813,0.0041944553326802555,0.28584426845268024,0.2774553577873197
487,0.283775383,0.123099455,0.156596231,0.12592217,0.131358809,0.014239318508468672,0.14559812788846868,0.11711949087153133,0.281701428,0.004237994131738499,0.2859394218717385,0.27746343360826153
488,0.28616333,0.11573378,0.153594121,0.116187833,0.12854351320000001,0.012631920262768595,0.14117543346276862,0.11591159293723143,0.282238492,0.004257153639735626,0.2864956460397356,0.2779813387602644
489,0.285820413,0.117495,0.154633227,0.118862191,0.125741286,0.00940861167313713,0.13514989747313713,0.11633267412686286,0.283261007,0.003219756621336165,0.2864807637213362,0.28004125047866385
490,0.285477495,0.11925622079999999,0.155672333,0.12153654820000001,0.12389401256000002,0.0065407627705304835,0.1304347753305305,0.11735324978946954,0.284347776,0.002473613743184049,0.28682138994318407,0.28187416245681596
491,0.285134578,0.121017441,0.156711438,0.12421090580000001,0.12300169347999998,0.004807099753478599,0.12780879323347857,0.11819459372652139,0.2854988,0.0023848077515628897,0.28788360745156294,0.2831139919484371
493,0.28479166,0.122778662,0.157750544,0.126885263,0.123064329,0.0049179536792633965,0.1279822822392634,0.11814637488073661,0.286714078,0.0030582824998604393,0.28977236009986046,0.28365579510013955
494,0.284448743,0.124539882,0.15878965,0.129559621,0.124081918,0.0058839254929868206,0.12996584329298683,0.11819799230701318,0.28799361,0.004167639888406005,0.292161249788406,0.283825970011594
495,0.287479234,0.126723748,0.160435254,0.13131372,0.126054461,0.006077530586870108,0.1321319917868701,0.11997693061312989,0.289337397,0.005473689868368069,0.29481108646836807,0.28386370673163197
496,0.290509725,0.12890761480000001,0.162080857,0.133067819,0.12806138,0.006248196791042044,0.13430957703104204,0.12181318344895795,0.29140015001999997,0.007509281382610132,0.2989094314026101,0.2838908686373898
497,0.29354021539999997,0.131091481,0.163726461,0.134821919,0.130102675,0.006384884260514286,0.13648755918051428,0.12371779065948571,0.29418187015999997,0.00985684997238557,0.30403872013238553,0.2843250201876144
498,0.296570706,0.13327534759999998,0.16537206440000002,0.136576018,0.132178345,0.006476439166391325,0.1386547844063913,0.12570190607360868,0.297682557,0.012219817406338915,0.30990237442633894,0.2854627396136611
499,0.299601197,0.135459214,0.167017668,0.138330117,0.134288391,0.006510927092926151,0.14079931829292613,0.12777746410707386,0.301902211,0.014370130849660018,0.31627234144966,0.28753207975034
500,0.306447947,0.13756419079999999,0.16650107760000002,0.140382955,0.13643281280000003,0.006474739209061255,0.14290755200906127,0.12995807359093878,0.30684083090000003,0.016088927524210327,0.32292975842421034,0.2907519033757897
501,0.313294697,0.139669168,0.165984487,0.142435792,0.13870423374000002,0.0066714529860789065,0.14537568672607892,0.1320327807539211,0.31189047857999996,0.01722144068906587,0.32911191926906586,0.29466903789093407
502,0.32014144640000003,0.141774144,0.16546789680000001,0.14448862980000002,0.141102654,0.0070582037315369975,0.148160857751537,0.13404445028846299,0.31705115363999997,0.017824299066265523,0.3348754527062655,0.29922685457373444
503,0.326988196,0.14387912120000002,0.164951306,0.14654146740000001,0.143628074,0.007577106580596253,0.15120518022059626,0.13605096705940373,0.322322856,0.017893740434186386,0.3402165965141864,0.3044291156458136
504,0.333834946,0.145984098,0.164434716,0.148594305,0.146280493,0.008169706448030042,0.15445019904803003,0.13811078615196998,0.327705586,0.01737487473058345,0.34508046063058345,0.3103307111694165
506,0.33797571060000003,0.149437958,0.16686337280000002,0.149909872,0.149059911,0.008783979630819097,0.1578438905308191,0.14027593126918092,0.333199343,0.01614285464649713,0.3493421977464971,0.31705648845350287
507,0.342116475,0.152891818,0.16929203,0.151225439,0.150802903,0.007938007179129814,0.15874091009912983,0.1428648957408702,0.338606041,0.01521514466599905,0.35382118522599904,0.32339089589400094
508,0.34625724,0.156345677,0.17172068640000002,0.15254100539999998,0.151509469,0.007107933487161459,0.15861740214716147,0.14440153517283855,0.343925678,0.01467208663445113,0.3585977649144511,0.32925359164554885
509,0.35039800439999996,0.159799537,0.174149343,0.15385657219999999,0.151179608,0.007664660391818462,0.15884426851181846,0.14351494772818155,0.34915825625999997,0.014577618629864035,0.363735874889864,0.33458063763013596
510,0.354538769,0.163253397,0.176578,0.155172139,0.14981332129999997,0.009978983037532706,0.15979230433753266,0.13983433826246727,0.354303775,0.014958854427628752,0.36926262892762873,0.33934492007237127
511,0.36051492139999997,0.154994111,0.171809563,0.14881103299999998,0.147410608,0.013332517239887418,0.1607431254398874,0.13407809096011258,0.359362233,0.015797368829880715,0.3751596018298807,0.3435648641701193
512,0.36649107379999996,0.14673482499999999,0.167041126,0.142449927,0.145457829,0.014390683845923216,0.1598485127859232,0.1310671450940768,0.36373121533999997,0.015257732414106148,0.37898894775410613,0.3484734829258938
513,0.372467226,0.13847553899999998,0.162272688,0.136088821,0.143954984,0.014312590843406758,0.15826757436340674,0.12964239267659325,0.367410722,0.01383651811884834,0.3812472396388483,0.35357420340115164
514,0.378443379,0.130216253,0.157504251,0.129727715,0.142902072,0.01367277205098607,0.15657484399098606,0.1292292998890139,0.37040075153999996,0.011844723871448082,0.38224547541144804,0.3585560276685519
516,0.384419531,0.121956967,0.152735814,0.123366609,0.142299094,0.012959118392871595,0.1552582125928716,0.12933997580712842,0.372701305,0.00953740434695324,0.38223870974695323,0.3631639010530468
517,0.381665534,0.129910165,0.157075211,0.129041567,0.14214605,0.012690408453358948,0.15483645875335894,0.12945564184664105,0.37431238310000003,0.0072036642658468006,0.3815160473658468,0.36710871883415325
518,0.37891153699999996,0.137863363,0.161414608,0.134716525,0.14222199330000002,0.012777809177654524,0.15499980247765455,0.12944418412234548,0.374609668,0.00660768442960168,0.38121735276960167,0.3680019839103983
519,0.37615754,0.145816562,0.165754005,0.140391484,0.142526923,0.012932912427674961,0.15545983562767496,0.12959401077232502,0.37359316111999996,0.008504910114895993,0.382098071234896,0.36508825100510395
520,0.373403543,0.15376975980000002,0.170093402,0.146066442,0.14306084000000002,0.012857060388247955,0.155917900388248,0.13020377961175206,0.37126286144000004,0.011509433204078946,0.38277229464407897,0.3597534282359211
521,0.370649546,0.161722958,0.174432799,0.1517414,0.143823744,0.0122208125865976,0.1560445562865976,0.1316029311134024,0.36761876930000004,0.01439143583473416,0.3820102051347342,0.35322733346526586
522,0.363487774,0.155753541,0.173161879,0.154387786,0.144815634,0.010535081942850893,0.15535071624285088,0.1342805523571491,0.362660885,0.016365111426704056,0.37902599612670407,0.34629577327329597
523,0.356326002,0.149784124,0.171890959,0.157034173,0.145389926,0.009760309728691954,0.15515023568869196,0.13562961623130804,0.358804833,0.015926622492018726,0.3747314555920187,0.3428782106079813
524,0.349164229,0.14381470699999999,0.170620039,0.159680559,0.14554661868000002,0.009637861666766515,0.15518448034676652,0.13590875701323352,0.35605061450000003,0.014368427530916392,0.3704190420309164,0.34168218696908365
526,0.342002457,0.13784529,0.16934911900000002,0.162326946,0.145285712,0.009665018749416837,0.15495073120941683,0.13562069371058316,0.354398229,0.012646086525391355,0.36704431542539134,0.34175214237460866
527,0.334840685,0.131875873,0.168078199,0.164973332,0.14460720729999998,0.009231691319548986,0.15383889861954897,0.135375515980451,0.35384767629999997,0.011819582492723833,0.3656672587927238,0.3420280938072761
528,0.34310501800000004,0.135653082,0.170551592,0.161667414,0.143511103,0.007453069532162841,0.15096417273216284,0.13605803366783714,0.354398957,0.012779869190985001,0.367178825890985,0.341619087509015
529,0.351369351,0.139430291,0.173024985,0.158361497,0.14308055,0.006759336552659056,0.14983988677265905,0.13632121366734093,0.357096066,0.017045339028623305,0.37414140532862333,0.3400507272713767
530,0.359633684,0.143207499,0.175498378,0.155055579,0.143315548,0.00705277246040623,0.15036832082040621,0.13626277589959376,0.361939005,0.02273316172704704,0.384672166827047,0.33920584337295295
531,0.36789801699999997,0.146984708,0.177971771,0.151749662,0.14421609761999998,0.007671402454380362,0.15188750007438034,0.13654469516561962,0.36892777309999997,0.028404674773295356,0.3973324478732953,0.34052309832670463
532,0.37616235,0.150761917,0.180445164,0.148443744,0.14578219799999997,0.007823380854017889,0.15360557885401788,0.13795881714598207,0.37806237,0.03308586401197039,0.4111482343119704,0.3449765062880296
533,0.39045887,0.151448011,0.177198413,0.14361232399999999,0.14801384950000002,0.00648408589067677,0.1544979353906768,0.14152976360932323,0.389342797,0.0358286207094563,0.4251714174094563,0.3535141759905437
534,0.40475539,0.152134105,0.173951661,0.13878090399999998,0.149979203,0.005165699105871443,0.15514490176587145,0.14481350355412856,0.39868753366000004,0.03459412725175902,0.43328166091175907,0.364093406408241
535,0.41905190940000003,0.1528202,0.17070491,0.133949484,0.15167825748000002,0.003965227791810067,0.1556434852718101,0.14771302968818995,0.406096581,0.031090527583644317,0.43718710876364436,0.3750060535963557
536,0.433348429,0.153506294,0.167458158,0.129118064,0.15311101396000001,0.0030464517459608082,0.1561574657059608,0.15006456221403922,0.41156993925999996,0.026477695131579954,0.4380476343915799,0.38509224412842
537,0.447644949,0.154192388,0.164211407,0.124286644,0.15427747210000003,0.0026470621669249187,0.15692453426692496,0.1516304099330751,0.415107608,0.021974829554017788,0.4370824374540178,0.3931327783459822
538,0.43655238760000004,0.15530661340000002,0.162854799,0.122066982,0.155177632,0.0028420865852833,0.1580197184852833,0.1523355453147167,0.416709587,0.019233127398133296,0.4359427144981333,0.3974764597018667
539,0.425459826,0.15642083880000002,0.161498192,0.11984732000000001,0.156090721,0.0029743996249969405,0.15906512106499693,0.15311632181500306,0.41627476650000006,0.019929102015863766,0.43620386851586385,0.3963456644841363
540,0.414367265,0.157535064,0.16014158420000002,0.117627658,0.157016741,0.003046336179276881,0.16006307689927687,0.1539704045407231,0.41380314609999996,0.022836992819661815,0.4366401389196618,0.3909661532803381
541,0.403274703,0.15864929,0.15878497660000002,0.115407996,0.15795568974000002,0.0030561593037407124,0.16101184904374072,0.15489953043625931,0.40929472590000004,0.025926837881177833,0.4352215637811779,0.3833678880188222
542,0.392182142,0.159763515,0.157428369,0.113188334,0.158907569,0.0029981820981454755,0.1619057505981455,0.15590938640185453,0.402749506,0.027399643429844033,0.43014914932984405,0.375349862470156
543,0.38611066380000003,0.160578907,0.15842795980000002,0.113387704,0.159872377,0.0028615055921387376,0.16273388259213875,0.15701087140786127,0.394167486,0.025120572036009627,0.41928805813600967,0.36904691406399037
544,0.380039186,0.16139429819999998,0.15942755060000002,0.113587074,0.16026280265999998,0.002398170612609833,0.1626609732726098,0.15786463204739015,0.38653959538000005,0.022235769066007674,0.4087753644460077,0.3643038263139924
545,0.373967707,0.16220969,0.160427141,0.113786444,0.16007884547999998,0.002767705814855011,0.16284655129485498,0.15731113966514498,0.379865834,0.01904234014202254,0.39890817388202254,0.36082349359797744
546,0.367896229,0.163025081,0.161426732,0.11398581399999999,0.15932050545999998,0.004206871957052146,0.16352737741705212,0.15511363350294785,0.37414620117999997,0.015850215524437213,0.3899964167044372,0.35829598565556275
547,0.361824751,0.163840473,0.162426323,0.114185184,0.15798778259999996,0.006119407735690127,0.1641071903356901,0.15186837486430982,0.36938069770000004,0.013032977502467059,0.3824136752024671,0.35634772019753297
548,0.36027348,0.15921086999999998,0.162231192,0.115834117,0.156080677,0.008141995832812738,0.16422267273281274,0.14793868106718724,0.365569323,0.011045468829570703,0.3766147921295707,0.35452385447042933
549,0.35872221,0.154581267,0.16203606140000001,0.11748305,0.154402008,0.008814267353006427,0.1632162751330064,0.14558774042699357,0.364657852,0.00941827288501511,0.3740761248650151,0.3552395790949849
550,0.357170939,0.14995166399999998,0.161840931,0.11913198239999999,0.152951775,0.008728615370753158,0.16168039061075315,0.14422315986924686,0.366646284,0.014007446038243318,0.38065372977824335,0.3526388377017567
551,0.355619669,0.145322061,0.1616458,0.12078091519999999,0.151729979,0.00812283179668264,0.15985281107668264,0.14360714748331738,0.37153461858000003,0.022686980807543146,0.3942215993875432,0.34884763777245686
552,0.354068398,0.140692458,0.161450669,0.122429848,0.15073662,0.0071354382564201135,0.1578720581564201,0.1436011816435799,0.379322857,0.032531450648364914,0.41185430714836496,0.3467914058516351
553,0.376995951,0.143792215,0.162716696,0.12273462439999999,0.14997169709999997,0.0058729248062256946,0.15584462190622567,0.14409877229377427,0.390010998,0.04224989859090373,0.43226089609090373,0.3477610989090963
554,0.39992350320000003,0.146891973,0.163982722,0.12303940079999999,0.150036847,0.00598926627407903,0.15602611303407904,0.14404758048592098,0.397992975,0.0435281241735591,0.44152109915355914,0.3544648508064409
555,0.42285105580000004,0.14999173,0.165248749,0.123344177,0.150932069,0.007275034501004178,0.15820710338100416,0.14365703437899582,0.403268789,0.041383910572073385,0.4446526995120734,0.3618848783679266
556,0.445778608,0.153091488,0.166514775,0.123648954,0.152657363,0.008884462863172198,0.1615418263231722,0.1437729005968278,0.40583843937999997,0.038928459448538726,0.4447668988285387,0.36690997993146124
557,0.468706161,0.156191245,0.167780802,0.12395373,0.155212731,0.010128103828402504,0.16534083432840252,0.1450846266715975,0.405701926,0.03912602458818817,0.44482795088818816,0.36657590171181187
558,0.44009325520000003,0.159862367,0.177110529,0.128400725,0.15859817,0.010389975712297788,0.1689881457122978,0.1482081942877022,0.40285925,0.044020744575526065,0.44687999427552605,0.3588385051244739
559,0.411480349,0.163533488,0.186440256,0.13284772,0.161094542,0.009387992057537391,0.1704825341975374,0.1517065500824626,0.39783866,0.04978395866648579,0.4476226185664858,0.34805470123351423
560,0.382867444,0.16720460980000001,0.195769984,0.137294716,0.162701847,0.007952364994873217,0.17065421191487323,0.15474948192512678,0.390640157,0.054435984768305266,0.4450761416683052,0.33620417213169473
561,0.35425453780000005,0.170875731,0.205099711,0.141741711,0.163420084,0.0069363070667776755,0.17035639140677766,0.15648377727322232,0.381263741,0.05631417654750494,0.43757791724750494,0.3249495641524951
562,0.325641632,0.174546853,0.214429438,0.146188706,0.163249254,0.007233612367162332,0.17048286676716232,0.15601564203283766,0.369709411,0.05338360670081004,0.42309301800081006,0.31632580459918996
563,0.326790053,0.168755937,0.209521183,0.141249154,0.16218935710000001,0.00895449011404787,0.17114384721404788,0.15323486698595215,0.35597716870000007,0.04140724751902505,0.3973844162190251,0.31456992118097504
564,0.327938473,0.162965021,0.204612928,0.136309603,0.16073524720000001,0.010432956550190033,0.17116820375019004,0.15030229064981,0.34587864520000006,0.02909809409213992,0.37497673929214,0.31678055110786013
565,0.329086894,0.15717410440000001,0.199704674,0.131370051,0.158886925,0.011468046676403389,0.17035497137640337,0.1474188780235966,0.33941384080000003,0.017949560912875955,0.357363401712876,0.32146427988712406
566,0.33023531440000004,0.151383188,0.194796419,0.1264305,0.15664439,0.011847163589866165,0.16849155318986617,0.1447972260101338,0.33658275550000005,0.011355945423393646,0.3479387009233937,0.3252268100766064
567,0.331383735,0.145592272,0.189888164,0.121490948,0.154007642,0.011246865587823764,0.16525450748782375,0.14276077631217624,0.337385389,0.012919738367051285,0.3503051276670513,0.3244656509329487
568,0.33910802,0.145321268,0.190130174,0.12086062,0.15097668160000002,0.008945278281632713,0.15992195988163274,0.1420314033183673,0.34182174220000006,0.015746598062802042,0.3575683402628021,0.326075144137198
569,0.34683230540000004,0.145050263,0.190372184,0.120230292,0.148384935,0.006692608474060067,0.15507754359406006,0.14169232664593995,0.34585699993999997,0.016613116542961295,0.36247011648296124,0.3292438833970387
570,0.354556591,0.144779259,0.190614193,0.119599964,0.146232402,0.004624122580683987,0.15085652504068398,0.141608279879316,0.349491163,0.016228323570891243,0.3657194860908913,0.33326283894910874
571,0.362280876,0.144508254,0.190856203,0.118969636,0.14451908362000002,0.003012965234454954,0.14753204885445498,0.14150611838554505,0.35272423,0.01487579723184482,0.36760002717184487,0.3378484327081552
572,0.370005161,0.14423725,0.191098213,0.118339308,0.14324497860000002,0.0024242010746196533,0.14566917967461968,0.14082077752538036,0.355556202,0.012647575127879767,0.3682037773278798,0.3429086270721202
573,0.36714263,0.14283847200000002,0.188122731,0.120026738,0.142410087,0.002914141078097482,0.14532422847809748,0.13949594632190251,0.357987079,0.009406080674967947,0.36739315997496796,0.34858099862503206
574,0.364280099,0.141439694,0.185147249,0.121714168,0.141529671,0.003247749913892886,0.1447774209738929,0.1382819211461071,0.359709099,0.006773712264612222,0.3664828114846122,0.3529353869553878
575,0.361417568,0.14004091600000002,0.182171768,0.12340159740000001,0.14060373,0.00344636291039925,0.14405009249039924,0.13715736666960077,0.360722262,0.005211181704408846,0.36593344366440883,0.3555110802555912
576,0.358555037,0.138642138,0.179196286,0.125089027,0.139632263,0.003507234999413089,0.14313949795941308,0.13612502796058693,0.361026568,0.004890091341272529,0.36591665886127256,0.35613647617872746
577,0.355692506,0.13724336,0.176220804,0.126776457,0.138615271,0.003409364804565327,0.14202463600456533,0.13520590639543467,0.36062201590000004,0.004941860560477692,0.3655638764604777,0.35568015533952235
578,0.35632821940000003,0.13651710420000002,0.178061261,0.126516625,0.137552754,0.00310465171167673,0.14065740601167673,0.13444810258832326,0.35950860710000004,0.0036881713280443053,0.3631967784280444,0.3558204357719557
579,0.356963933,0.135790848,0.179901719,0.126256794,0.136453668,0.0029679728077860066,0.139421640387786,0.13348569477221398,0.35805769235999996,0.0031686128253079087,0.36122630518530785,0.35488907953469206
580,0.357599646,0.135064593,0.18174217620000002,0.125996962,0.13531801104000002,0.0030204104385576913,0.1383384214785577,0.13229760060144233,0.356269272,0.004158735363626376,0.3604280070436264,0.3521105363163736
581,0.35823535959999997,0.13433833679999999,0.18358263360000002,0.125737131,0.134145785,0.0032497855771232037,0.1373955702571232,0.13089599910287678,0.354143345,0.006178083791036194,0.3603214288510362,0.3479652612689638
582,0.358871073,0.133612081,0.185423091,0.125477299,0.132936989,0.003618676872421976,0.13655566537242197,0.129318311627578,0.35167991249999997,0.008643079187406352,0.36032299168740634,0.3430368333125936
584,0.352633483,0.131847605,0.18483282920000002,0.138559432,0.131691623,0.004084897801382847,0.13577652030138285,0.12760672469861714,0.348878974,0.011321650308876701,0.3602006243088767,0.3375573236911233
585,0.346395892,0.130083129,0.184242567,0.15164156539999998,0.130900266,0.0038030113632127566,0.13470327704321275,0.12709725431678723,0.34623735454000004,0.012419027796355413,0.35865638233635544,0.33381832674364464
586,0.340158302,0.128318652,0.183652306,0.164723699,0.130562918,0.0034546560658755346,0.13401757410587553,0.12710826197412448,0.34375505411999996,0.012517196402560708,0.3562722505225607,0.33123785771743924
587,0.333920711,0.126554176,0.183062044,0.17780583179999998,0.13067958,0.0036383783762481137,0.13431795795624812,0.1270412012037519,0.34143207274000004,0.01179721758144784,0.3532292903214479,0.3296348551585522
588,0.327683121,0.1247897,0.182471782,0.190887965,0.13125025029999998,0.004597208616583143,0.13584745891658312,0.12665304168341684,0.33926841,0.010256517871146375,0.3495249282711464,0.3290118925288536
589,0.32991202480000004,0.128603536,0.180444059,0.17697603979999998,0.13227493,0.006083753896522652,0.13835868409652266,0.12619117630347734,0.337264067,0.0076195757133541795,0.3448836428133542,0.3296444913866458
590,0.332140929,0.132417372,0.178416336,0.163064115,0.13358556128000001,0.007276332094601816,0.14086189337460184,0.1263092291853982,0.335099639,0.005566057190667042,0.34066569603066704,0.32953358164933294
591,0.334369832,0.136231208,0.176388612,0.149152189,0.135182144,0.008124608593983956,0.14330675213398394,0.12705753494601604,0.332775126,0.005163608582163445,0.33793873420216347,0.32761151703783653
592,0.33659873619999997,0.140045044,0.174360889,0.135240264,0.137064677,0.00852852889014081,0.1455932058701408,0.1285361480898592,0.330290527,0.0069014627335605,0.3371919901735605,0.32338906470643947
593,0.33882764,0.14385888,0.172333166,0.121328339,0.139233162,0.008313271576334467,0.14754643317633445,0.13091989002366552,0.327645844,0.00981013855645913,0.3374559828564591,0.31783570574354086
594,0.3309892,0.14495391559999998,0.167733344,0.124083641,0.14168759739999998,0.007111542517833964,0.14879913991783394,0.134576054882166,0.32484107619999997,0.013216418598015176,0.33805749479801517,0.31162465760198477
595,0.32315076,0.146048951,0.163133523,0.126838943,0.14376064959999998,0.005768367529473548,0.14952901712947353,0.13799228207052644,0.32181341771999994,0.015238860787289112,0.337052278507289,0.30657455693271085
596,0.31531232,0.147143987,0.158533701,0.129594246,0.14545231819999999,0.004387381952271024,0.14983970015227102,0.14106493624772895,0.318562869,0.016226009431736518,0.33478887829173654,0.3023368594282635
597,0.30747388,0.148239022,0.15393388,0.132349548,0.14647688599999997,0.003137784999890432,0.1496146709998904,0.14333910100010955,0.31680653957777777,0.016170683772749102,0.3329772233505269,0.30063585580502866
598,0.29963544,0.149334058,0.149334058,0.13510485,0.14728086624999998,0.002145623192594952,0.14942648944259493,0.14513524305740502,0.314332515,0.015358714052390653,0.3296912290523906,0.29897380094760934
599,0.29963544,0.149334058,0.149334058,0.13510485,0.1477697214285714,0.0017721477834210255,0.14954186921199242,0.14599757364515037,0.3108332114285714,0.012685317327794083,0.3235185287563655,0.2981478941007773
600,0.29963544,0.149334058,0.149334058,0.13510485,0.14823902239999998,0.001385122646034012,0.149624145046034,0.14685389975396596,0.30747388000000003,0.009914929481015067,0.3173888094810151,0.29755895051898495


==> original_data/training-entropy-sample5-with-band2.csv <==
Step,mul-hint-no-attenuate,without-hint,attenuate,Missing,without-hint-smooth,without-hint-std,without-hint-upper,without-hint-lower,mul-hint-no-attenuate-smooth,mul-hint-no-attenuate-std,mul-hint-no-attenuate-upper,mul-hint-no-attenuate-lower,attenuate-smooth,attenuate-std,attenuate-upper,attenuate-lower
0,0.57007587,0.546150804,0.593214095,0.546150804,0.55107503,0.0038929421521273332,0.5549679717521273,0.5471820874478727,0.55107503,0.004667244494657709,0.5806467636946577,0.5713122747053423,0.55107503,0.01326467644772424,0.5897001354477243,0.5631707825522758
1,0.573027695,0.548612917,0.584824777,0.5537936452000001,0.5523060860000001,0.004606191272595362,0.5569122772725954,0.5476998947274048,0.577455432,0.0055223581595254916,0.5829777896595255,0.5719330733404745,0.5722408,0.01569497683234777,0.5879357768323478,0.5565458231676522
2,0.575979519,0.55107503,0.576435459,0.561436486,0.5492174933428572,0.009190030680692799,0.55840752402355,0.5400274626621644,0.5780453360857143,0.0052772731257211495,0.5833226092114354,0.5727680629599932,0.5685551527428572,0.01733103818976817,0.5858861909326254,0.551224114553089
3,0.578931344,0.5535371424000001,0.568046141,0.569079328,0.54342912,0.018450841486105533,0.5618799615111055,0.5249782785388944,0.578081486,0.0048868752938924535,0.5829683611438924,0.5731946105561075,0.565187638,0.018659498097838508,0.5838471359228385,0.5465281397271615
4,0.581883168,0.555999255,0.559656823,0.5767221687999999,0.5358408929333334,0.028567640279773803,0.5644085332131071,0.5072732526535596,0.5777484657333333,0.0046791535509899135,0.5824276192843232,0.5730693121823434,0.5620322111333333,0.01985611288907463,0.581888324022408,0.5421760982442587
5,0.584834993,0.558461368,0.551267505,0.58436501,0.5269927682000001,0.03883715086519422,0.5658299190651943,0.48815561733480584,0.5771570266999999,0.0047916343227135125,0.5819486610227135,0.5723653923772863,0.559025246,0.0209970558318067,0.5800223020318067,0.5380281903681934
6,0.581584764,0.530685937,0.546441269,0.571272838,0.5143361093000001,0.05070894661982066,0.5650450559198207,0.4636271626801794,0.577007824,0.005052742587355643,0.5820605668873556,0.5719550817126443,0.552417469,0.01937720847939957,0.5717946777793996,0.5330402608206004
7,0.578334534,0.502910507,0.5416150334000001,0.5581806659999999,0.499817084,0.059778710517718575,0.5595957941177185,0.44003837308228144,0.575567131,0.007683015168203976,0.583250146288204,0.567884115951796,0.545545634,0.018783335637417416,0.5643289693174174,0.5267622980425826
8,0.575084305,0.475135076,0.536788798,0.545088494,0.48343569109999995,0.06626497252912376,0.5497006636291237,0.4171707185708762,0.5728349471599999,0.011453086551180838,0.5842880337111808,0.5613818606088191,0.538409739,0.01929214465517935,0.5577018839951794,0.5191175946848207
9,0.571834075,0.44735964559999997,0.531962562,0.531996322,0.465191932,0.06983811994914665,0.5350300517491466,0.3953538118508534,0.568811272,0.015445447505584967,0.5842567199255849,0.553365824914415,0.5310097862800001,0.02079492315622428,0.5518047094362244,0.5102148631237757
10,0.568583846,0.419584215,0.527136326,0.51890415,0.44508580569999995,0.06973255631181499,0.514818362011815,0.37535324938818493,0.563496107,0.019148714570729062,0.582644821470729,0.5443473923292709,0.523345775,0.0230631303039049,0.5464089048039049,0.500282644196095
11,0.558620763,0.40342265979999997,0.516106421,0.49832117600000003,0.423117313,0.06445082639446431,0.4875681391944643,0.35866648640553567,0.556889451,0.022132925130824026,0.5790223757308239,0.534756525469176,0.515417704,0.02585590416945715,0.5412736081694571,0.4895617998305428
12,0.54865768,0.38726110459999996,0.505076516,0.477738202,0.402797991,0.05852775852030701,0.46132574954030703,0.344270232499693,0.5493342543199999,0.02541768371744045,0.5747519380374404,0.5239165706025595,0.507146602,0.027971752530772467,0.5351183541507725,0.4791748490892276
13,0.538694596,0.371099549,0.49404661,0.457155228,0.38412784,0.05251336223123133,0.4366412025912313,0.33161447812876865,0.540830518,0.028656065700518492,0.5694865837605185,0.5121744523594816,0.498532467,0.02940475073017028,0.5279372180901702,0.4691277166298297
14,0.528731513,0.354937994,0.483016705,0.436572254,0.367106861,0.04703718379710482,0.4141440446171048,0.3200696770228952,0.5313782418199999,0.031545563471826715,0.5629238052918266,0.49983267834817324,0.48957530122000004,0.030090903840721477,0.5196662050607215,0.45948439737927854
15,0.51876843,0.338776439,0.4719868,0.41598928,0.351735052,0.04282546717521274,0.39456051957521276,0.3089095852247873,0.5209774255999999,0.033791118811415916,0.5547685444114159,0.487186306788584,0.480275103,0.029906141316878854,0.5101812445168789,0.45036896188312114
16,0.5060328007999999,0.32749272,0.46373024539999996,0.401794654,0.338012415,0.040596615159488,0.378609030259488,0.29741579994051204,0.5096280693999999,0.035060618455147866,0.5446886878551478,0.4745674509448521,0.470631873,0.02863718282322739,0.4992690561232274,0.4419946904767726
17,0.493297172,0.316209,0.455473691,0.387600029,0.324847005,0.03831047823033338,0.3631574831703334,0.2865365267096666,0.501507623,0.03169493524606926,0.5332025584060692,0.4698126879139307,0.46198606933999997,0.026341785676609806,0.4883278550166098,0.43564428366339014
18,0.480561542,0.30492528080000003,0.447217136,0.37340540320000004,0.31223882191999996,0.036174932949671584,0.3484137548696715,0.2760638889703284,0.4966160868799999,0.027042841514769766,0.5236589283947697,0.46957324536523015,0.45433769131999996,0.02337700290424618,0.4777146942242461,0.4309606884157538
19,0.467825913,0.29364156140000003,0.438960582,0.35921077760000003,0.30018786604000003,0.034417969713264995,0.334605835753265,0.26576989632673503,0.494953461,0.024566033712439095,0.519519494272439,0.4703874268475609,0.447686739,0.02004849882275399,0.467735238062754,0.427638240417246
20,0.455090284,0.282357842,0.430704027,0.345016152,0.288694137,0.033275331792329804,0.3219694690923298,0.25541880550767015,0.4965197441999999,0.027305519050900718,0.5238252632509006,0.46921422514909916,0.44203321310000004,0.016664383934407313,0.4586975970344074,0.4253688291655927
21,0.4774163,0.271768558,0.429648381,0.33233867920000004,0.277757636,0.03295681003937713,0.3107144457393771,0.2448008256606229,0.5013149377999999,0.034822576968296874,0.5361375147682967,0.46649236083170303,0.437377113,0.013585578156524988,0.450962691056525,0.423791534743475
22,0.499742317,0.261179274,0.428592735,0.319661206,0.268383645,0.030476750602350243,0.2988603954223502,0.23790689421764974,0.50614786,0.038689175040231796,0.5448370350002318,0.4674586849197682,0.43346961663999994,0.010412511186788735,0.44388212782678865,0.42305710545321124
23,0.522068333,0.250589991,0.42753708960000003,0.30698373360000003,0.260572165,0.026623892063940016,0.28719605672394,0.23394827259606,0.5110185106799999,0.03993736423262191,0.5509558749126219,0.47108114644737803,0.43031072432000006,0.0073309658869624185,0.4376416902069625,0.42297975843303764
25,0.54439435,0.24000070680000002,0.426481444,0.294306261,0.254323195,0.02198667532525399,0.276309870545254,0.23233651989474602,0.51592689,0.03877763868802139,0.5547045286480214,0.4771492512719786,0.427900436,0.004613447640849894,0.43251388358084986,0.4232869882991501
26,0.566720366,0.229411423,0.425425798,0.281628788,0.24963673649999998,0.01713381194532119,0.26677054844532117,0.2325029245546788,0.520872998,0.034923493276215134,0.5557964910762151,0.4859495045237848,0.426238752,0.002838098332394974,0.42907684983239497,0.42340065316760506
27,0.554362022,0.233752811,0.42465528280000003,0.29387523,0.24651278850000002,0.012806428784497966,0.25931921728449797,0.23370635971550205,0.5258568342000001,0.027193389814759127,0.5530502240147592,0.49866344438524096,0.42532567100000007,0.0027076956075591245,0.4280333666075592,0.42261797539244095
28,0.542003679,0.238094199,0.42388476760000005,0.30612167160000003,0.243978393,0.009273401914262427,0.2532517952342624,0.23470499140573756,0.528640396,0.022744765108142603,0.5513851612481426,0.5058956310318574,0.42411753796000007,0.0032128050921278054,0.42733034305212786,0.4209047328678723
29,0.529645335,0.24243558639999999,0.423114252,0.31836811340000004,0.242033551,0.007034209005278089,0.2490677599652781,0.2349993419547219,0.529223684,0.021983381315361032,0.5512070649353611,0.507240302304639,0.422614352,0.004238959827384229,0.4268533122073842,0.4183753925526158
30,0.517286992,0.246776974,0.422343737,0.330614555,0.24067826141999998,0.006486778694183007,0.247165040114183,0.23419148272581697,0.527606697,0.023132809495156153,0.5507395061351562,0.5044738871448439,0.420816114,0.005534772699825065,0.42635088695982504,0.41528134156017493
31,0.504928648,0.251118362,0.421573222,0.342860997,0.23991252469999996,0.007006766528662176,0.24691929122866213,0.2329057581713378,0.5237894352000001,0.023204210133135648,0.5469936453331358,0.5005852250668644,0.418722824,0.00693531760197492,0.4256581412019749,0.4117875059980251
32,0.5052519198000001,0.246424606,0.417567051,0.341883862,0.239736341,0.0073155022969977,0.2470518430969977,0.2324208385030023,0.517771899,0.018068131590784284,0.5358400308907842,0.4997037677092157,0.41633448040000004,0.008340557517275637,0.4246750379172757,0.4079939228827244
33,0.5055751916000001,0.24173085079999998,0.41356088,0.340906727,0.23894418611999999,0.008385984364792822,0.2473301704847928,0.23055820175520716,0.5115118470000001,0.01446811689787217,0.5259799638978723,0.4970437301021279,0.413570972,0.009738355351842705,0.4233093271918427,0.4038326164881573
34,0.505898463,0.237037095,0.409554708,0.339929593,0.23753606066000002,0.009633932756724783,0.2471699934167248,0.22790212790327524,0.505009278,0.013840114846213008,0.518849393146213,0.49116916345378697,0.410432298,0.011018680638475494,0.4214509785584755,0.3994136172815245
35,0.506221735,0.23234333959999998,0.405548537,0.338952458,0.23551196441999997,0.01057091719807964,0.24608288161807962,0.22494104722192032,0.498264193,0.016650487396236913,0.5149146805962369,0.48161370580376306,0.406918459,0.012077025456280812,0.4189954840962808,0.39484143318371917
36,0.506545007,0.227649584,0.401542366,0.337975323,0.232871897,0.010740302323403958,0.24361219972340395,0.22213159507659605,0.491276592,0.021682213927450643,0.5129588056274507,0.46959437777254937,0.403029454,0.01279801822799563,0.41582747222799565,0.39023143577200436
37,0.491761499,0.225831264,0.397020197,0.338137799,0.22961585959999997,0.00945235814702348,0.23906821774702344,0.2201635014529765,0.48404647380000004,0.027812188596896104,0.5118586623968961,0.45623428520310394,0.398765284,0.01303461618676621,0.4117999001867662,0.3857306678132338
38,0.476977992,0.224012944,0.392498028,0.338300276,0.22708944286000002,0.00766852168827057,0.23475796454827058,0.21942092117172945,0.476568514,0.03131023992684936,0.5078787543468494,0.44525827449315064,0.395175035,0.01219808966040158,0.4073731241804016,0.38297694485959843
39,0.462194484,0.222194624,0.38797585960000003,0.338462752,0.225292647,0.005712232270867815,0.2310048794508678,0.2195804149091322,0.46884271355999996,0.032851355108166946,0.5016940686681669,0.435991358451833,0.39225870556000003,0.01070931467521684,0.4029680202352169,0.3815493908847832
40,0.447410977,0.220376304,0.383453691,0.338625229,0.224225473,0.00402072949228982,0.22824620205228982,0.22020474306771018,0.46086907122000004,0.032533103430974146,0.4934021746509742,0.4283359677890259,0.39001629711999997,0.008876099853240239,0.3988923969732402,0.38114019726675974
42,0.432627469,0.218557984,0.378931522,0.338787705,0.223887919,0.003349077965990215,0.2272369969659902,0.22053884103400978,0.452647587,0.03009550200015451,0.48274308940015453,0.42255208539984546,0.388447809,0.007017736345135789,0.3954655455451358,0.3814300728548642
43,0.430472326,0.22116043900000001,0.38166455600000004,0.337292832,0.22427998649999997,0.004003858750676827,0.2282838452506768,0.22027612774932315,0.44417826210000005,0.02467074284037127,0.46884900494037135,0.41950751925962876,0.387553242,0.005587495096262733,0.3931407368962627,0.3819657467037373
44,0.428317183,0.22376289400000002,0.38439759,0.33579796,0.22623713,0.0078154845380636,0.2340526140380636,0.2184216449619364,0.43770285820000004,0.018526777536710334,0.4562296357367104,0.4191760806632897,0.387746962,0.005972502905828894,0.3937194645458289,0.3817744587341711
45,0.42616204,0.226365349,0.38713062400000003,0.334303087,0.22975934800000003,0.012951177232328102,0.24271052523232814,0.21680817076767192,0.43322137569999997,0.012367019674135496,0.44558839537413547,0.42085435602586446,0.38902896872000003,0.00810194720699205,0.39713091592699207,0.380927021513008
46,0.424006897,0.228967804,0.389863658,0.332808215,0.23484664200000002,0.018466690273181898,0.2533133322731819,0.21637995172681812,0.43073381460000004,0.0073933712647920894,0.43812718586479216,0.4233404433352079,0.391399263,0.010783201597869402,0.4021824646378694,0.3806160614421306
47,0.421851754,0.231570259,0.392596692,0.331313342,0.24149901150000003,0.023867199575755695,0.2653662110757557,0.21763181192424433,0.43024017490000005,0.006229307762578586,0.4364694826625786,0.4240108671374215,0.39485784460000006,0.013222243524076673,0.40808008812407676,0.38163560107592337
48,0.42700746040000004,0.245402694,0.39895739560000004,0.330628389,0.24971645650000002,0.02873989197251805,0.27845634847251804,0.22097656452748196,0.43174045660000004,0.008322972332080542,0.4400634289320806,0.4234174842679195,0.399404713,0.014854153767413211,0.4142588671674132,0.3845505596325868
49,0.432163167,0.259235129,0.405318099,0.329943436,0.25654994661999997,0.029313971064407918,0.2858639176844079,0.22723597555559205,0.432851628,0.008859318707482714,0.44171094656748267,0.4239923091525173,0.40292964506000006,0.014350451005499124,0.4172800960654992,0.3885791940545009
50,0.437318873,0.273067564,0.411678803,0.329258484,0.261999482,0.027554118894754044,0.28955360075475406,0.23444536296524596,0.433573689,0.008742160403405074,0.4423158490834051,0.4248315282765949,0.40543263958000003,0.012864916514839956,0.41829755609484,0.3925677230651601
51,0.44247458,0.286899999,0.418039506,0.328573531,0.266065062,0.024547463159938488,0.2906125253799385,0.24151759906006148,0.43390663906000004,0.008488234522495223,0.44239487358249524,0.42541840453750485,0.40691369696000007,0.011278523219859855,0.4181922201798599,0.39563517374014023
52,0.447630286,0.300732434,0.42440021,0.327888578,0.26874668770000004,0.02129366843826189,0.29004035613826196,0.24745301926173816,0.433850479,0.008562543661863877,0.4424130226618639,0.42528793533813614,0.407372817,0.010579102252038421,0.4179519194520384,0.3967937149479616
53,0.441584039,0.28949534,0.416913873,0.318694579,0.270044358,0.019053967443487523,0.28909832574348754,0.2509903908565125,0.4334052085000001,0.009336617725026412,0.4427418262250265,0.42406859077497366,0.40681000030000003,0.011557058244383158,0.41836705854438316,0.3952529420556169
54,0.435537791,0.278258246,0.409427535,0.309500581,0.269720451,0.019540719758273175,0.28926117121827316,0.25017973170172686,0.43146580869999995,0.012343338937719911,0.44380914763771984,0.41912246976228007,0.40486143323999996,0.014336585357079908,0.4191980185970799,0.39052484788292
55,0.429491544,0.26702115260000003,0.401941198,0.300306582,0.267774967,0.021564322324697367,0.28933928950469734,0.2462106448553026,0.42803228,0.016276619720877978,0.44430889932087797,0.41175565987912205,0.401527116,0.017701149218643637,0.41922826523864365,0.3838259668013564
56,0.423445296,0.255784059,0.39445486,0.291112584,0.264207905,0.02345859999582409,0.2876665054558241,0.24074930546417592,0.423104621,0.020150807770608806,0.44325542897060877,0.4029538134293912,0.396807049,0.020727749749115704,0.41753479838911567,0.3760792988908843
57,0.417399049,0.244546965,0.386968523,0.281918585,0.259019266,0.023619458528316723,0.2826387248283167,0.23539980777168326,0.416682834,0.023281471951289198,0.43996430545128923,0.3934013615487108,0.390701231,0.022679449659330112,0.4133806807593301,0.3680217814406699
58,0.407613462,0.24216362560000002,0.379471725,0.277614689,0.25220904969999997,0.019758288727231513,0.2719673384272315,0.23245076097276846,0.408766917,0.02498499526275519,0.4337519117627552,0.38378192123724486,0.383209663,0.022684248301355295,0.4058939117013553,0.3605254150986447
60,0.397827876,0.239780286,0.371974927,0.273310792,0.247456748,0.01491527595191451,0.26237202437191454,0.2325414724680855,0.40011431230000005,0.027238165368954806,0.42735247766895484,0.37287614693104526,0.378027401,0.019874385516931468,0.3979017868769315,0.3581530158430685
61,0.388042289,0.237396947,0.364478129,0.26900689580000003,0.24476236246000002,0.01051845494325881,0.2552808174032588,0.2342439075167412,0.390725021,0.029738719481495868,0.42046374038149587,0.36098630141850413,0.375154445,0.016645137937532462,0.3917995829175325,0.35850930704246753
62,0.378256703,0.235013607,0.356981331,0.264702999,0.244125892,0.009121758238300587,0.2532476500583006,0.23500413358169941,0.38059904229999997,0.03220892411988546,0.41280796641988543,0.3483901181801145,0.374590794,0.015706231227836258,0.3902970254878363,0.35888456303216376
63,0.368471116,0.232630268,0.349484533,0.260399103,0.245547337,0.011842168049036178,0.2573895045490362,0.2337051684509638,0.369736377,0.03439641147410786,0.4041327879741079,0.33533996502589214,0.376336449,0.018820631124779177,0.39515708032477914,0.3575158180752208
65,0.355057997,0.241972327,0.365091252,0.265736824,0.249026697,0.015923618328807176,0.26495031482880715,0.23310307817119283,0.358137024,0.03605542637126302,0.394192449871263,0.32208159712873696,0.38039140979999997,0.024788083388328663,0.40517949318832863,0.3556033264116713
66,0.341644877,0.251314387,0.380697971,0.27107454540000003,0.251412415,0.016555751390354277,0.26796816607035423,0.2348566632896457,0.348155739,0.034624203238628325,0.3827799425586283,0.3135315360813717,0.383991829,0.027142603491337215,0.41113443245133724,0.35684922546866277
67,0.328231758,0.260656446,0.396304691,0.276412267,0.252704491,0.01604332914741104,0.268747820187411,0.23666116189258893,0.33979252396000004,0.03122685268574334,0.37101937664574336,0.3085656712742567,0.387137707,0.027416749609664025,0.41455445628966403,0.359720957070336
68,0.314818638,0.269998506,0.41191141,0.28174998780000005,0.252902926,0.015843991658927536,0.2687469172389275,0.23705893392107247,0.333047377,0.026586843828339625,0.35963422124833966,0.30646053359166037,0.38982904296000004,0.02624099581003792,0.41607003877003795,0.3635880471499621
69,0.301405519,0.279340565,0.427518129,0.287087709,0.252007718,0.017164910101870903,0.2691726284018709,0.2348428081981291,0.32792029970000003,0.021322213874692658,0.3492425135746927,0.30659808582530734,0.39206583780000004,0.02398640703404447,0.4160522448340445,0.36807943076595556
70,0.307800621,0.266020807,0.415475917,0.27464671760000003,0.250018869,0.02048978229879512,0.2705086514987951,0.22952908690120488,0.324411291,0.016172853270248966,0.34058414407024895,0.308238437529751,0.39384809120000003,0.02093958092243288,0.4147876721224329,0.37290851027756716
71,0.314195722,0.25270104979999997,0.403433704,0.262205726,0.247241526,0.023380114308124977,0.270621640668125,0.22386141205187501,0.32266533008000003,0.013158207623826572,0.3358235377038266,0.30950712245617346,0.393691975,0.021182214558741485,0.4148741898787415,0.3725097607612585
72,0.320590824,0.23938129219999998,0.391391492,0.249764735,0.24367568977999995,0.02532800767942066,0.2690036974594206,0.21834768210057928,0.32268241754000004,0.013185675620857177,0.3358680931608572,0.3094967419191429,0.39159749,0.02351668206423521,0.4151141722242352,0.3680808080957648
73,0.326985925,0.226061535,0.379349279,0.237323743,0.23932135946000002,0.025822454988217648,0.26514381444821766,0.21349890447178238,0.324462553,0.015083211426484581,0.33954576460648456,0.30937934175351545,0.387564636,0.025951647941647414,0.4135162836616474,0.3616129877783526
74,0.333381027,0.212741777,0.367307067,0.224882752,0.23417853539999997,0.024097549131806655,0.2582760845318066,0.21008098626819333,0.328005737,0.01664665394684179,0.3446523909468418,0.31135908305315824,0.38159341199999997,0.02658902807222793,0.40818244007222787,0.35500438392777206
75,0.337598389,0.214198899,0.363530093,0.221098769,0.22824721759999997,0.018363815999102716,0.2466110335991027,0.20988340160089725,0.33331196900000004,0.015652866449829626,0.34896483544982965,0.31765910255017044,0.37368381900000003,0.022921171316144254,0.39660499031614427,0.3507626476838558
76,0.341815752,0.215656021,0.35975311979999997,0.217314786,0.223679974,0.012745448842032386,0.23642542270203237,0.2109345250179676,0.33742074367999997,0.013449845307186027,0.350870588987186,0.32397089837281395,0.36685366193999996,0.018909383716449787,0.38576304565644975,0.3479442782235502
77,0.346033114,0.21711314299999998,0.355976146,0.213530803,0.22047680417999999,0.007646758390342748,0.22812356257034272,0.21283004578965725,0.34033206103999997,0.010742418897997893,0.35107447993799784,0.3295896421420021,0.36110294082000005,0.01485942314912661,0.37596236396912663,0.34624351767087347
78,0.350250477,0.21857026499999999,0.352199173,0.20974682,0.21863770855999998,0.003877535665847777,0.22251524422584776,0.2147601728941522,0.342045921,0.008341863516881121,0.3503877845968811,0.3337040575631189,0.35643165563999996,0.011162309555683435,0.3675939651956834,0.34526934608431653
79,0.354467839,0.220027387,0.348422199,0.205962837,0.21816268700000002,0.0030749180738380115,0.22123760507383802,0.21508776892616202,0.342562324,0.007414251943923458,0.3499765757439235,0.33514807185607653,0.35283980639999996,0.008407441733454214,0.36124724813345416,0.34443236466654575
80,0.348888367,0.22034837,0.34717434599999997,0.207467237,0.21905174,0.0025786281880510486,0.22163036768805106,0.21647311131194896,0.341881269,0.008573503487944428,0.35045477268794445,0.33330776571205556,0.350327393,0.007282481130114392,0.35760987423011437,0.3430449119698856
81,0.343308896,0.22066935299999998,0.345926493,0.208971638,0.22036714908000002,0.003125196260427,0.22349234534042703,0.217241952819573,0.340372255,0.010518472631806611,0.3508907274518066,0.3298537821881934,0.349493129,0.0059596764349691715,0.3554528053549692,0.3435334524850308
82,0.337729424,0.220990336,0.34467864,0.21047603820000002,0.22210891573999997,0.004676484284764984,0.22678540002476494,0.217432431455235,0.338035281,0.012560106315519126,0.3505953869755191,0.32547517434448087,0.350337014,0.00786636642029725,0.35820338028029725,0.34247064743970274
83,0.332149953,0.221311319,0.343430787,0.21198043860000002,0.22427703948000005,0.006693819101909102,0.23097085858190916,0.21758322037809094,0.334870347,0.01420120008849285,0.34907154680849284,0.32066914663150714,0.35285904791999995,0.012533591240759456,0.3653926391607594,0.34032545667924047
84,0.326570481,0.221632302,0.342182934,0.213484839,0.22687152029999996,0.00890045163744543,0.2357719719374454,0.21797106866255453,0.330877453,0.014987885102817409,0.3458653381028174,0.3158895678971826,0.357059231,0.0180927386515349,0.37515196975153486,0.3389664924484651
85,0.322508246,0.227352995,0.355187452,0.22557380240000002,0.229892358,0.011159219180547927,0.24105157738054794,0.21873313901945207,0.3260566,0.014294019583066649,0.34035061908306663,0.31176257991693335,0.36293756339999994,0.023665795731518117,0.38660335913151805,0.3392717676684818
86,0.31844601,0.23307368760000002,0.36819196919999997,0.237662766,0.233254601,0.012894402272179849,0.24614900363217987,0.22036019908782015,0.322172968,0.012573786093598459,0.33474675433359846,0.3095991821464016,0.368543337,0.02603747523988585,0.39458081199988587,0.34250586152011414
87,0.314383775,0.23879438,0.38119648679999996,0.24975172920000002,0.23695824978000002,0.01413700750686297,0.251095257286863,0.22282124227313704,0.319226559,0.010321059746155749,0.32954761896615575,0.3089054994738442,0.37387655117999996,0.026350263230326094,0.40022681441032604,0.3475262879496739
88,0.310321539,0.24451507320000002,0.394201004,0.26184069260000004,0.241003303,0.01483050459153175,0.2558338080515318,0.22617279886846825,0.31721737244000003,0.008017474462960526,0.32523484690296056,0.3091998979770395,0.37893720665999997,0.02494156953153541,0.4038787761915354,0.35399563712846455
89,0.306259304,0.250235766,0.407205522,0.273929656,0.24538976240000002,0.01484596898242589,0.2602357313824259,0.23054379341757414,0.316145408,0.006340301957276713,0.3224857098572767,0.3098051059427233,0.383725303,0.02176108115345033,0.4054863843534503,0.36196422204654966
90,0.31005205480000003,0.253970802,0.40323208,0.273172117,0.25011762660000003,0.013940059044632452,0.2640576856446325,0.2361775675553676,0.316010666,0.006104050454034726,0.32211471605403474,0.3099066151459653,0.388240841,0.016142719232318057,0.40438356003231807,0.3720981215676819
92,0.313844806,0.257705837,0.399258637,0.272414577,0.254485862,0.012812472474025748,0.26729833449402574,0.24167338954597425,0.316722244,0.007252405772834178,0.3239746494728342,0.3094698379271658,0.39106953357999996,0.011525161103505634,0.4025946946835056,0.3795443724764943
93,0.317637556,0.261440873,0.395285195,0.271657038,0.25849446866000003,0.011580533543766376,0.2700750022037664,0.24691393511623366,0.318280142,0.009101403228841946,0.32738154542884196,0.30917873897115805,0.392211382,0.009371075774557307,0.40158245731455733,0.3828403057654427
94,0.321430307,0.265175908,0.391311752,0.270899498,0.262143447,0.01036890996338079,0.2725123564833808,0.2517745365566192,0.320684361,0.010946281105866608,0.3316306422058666,0.3097380799941334,0.39166638468000003,0.010204286427498922,0.40187067110749897,0.3814620982525011
95,0.325223058,0.268910944,0.38733831,0.270141959,0.26543279560000005,0.009319601425229258,0.2747523970252293,0.2561131941747708,0.32393490039999995,0.012272982808769003,0.33620788320876893,0.31166191759123096,0.389434543,0.011889819690164902,0.4013243626901649,0.37754472330983513
96,0.329624027,0.271035349,0.383474379,0.27208274579999997,0.268362516,0.008587635215889585,0.27695015111588955,0.2597748806841104,0.32803176,0.012551801721311956,0.340583561821312,0.31547995837868803,0.385515857,0.011839584030209032,0.397355440530209,0.37367627246979096
97,0.334024995,0.273159754,0.379610449,0.274023533,0.269495266,0.0070958834357639135,0.2765911492757639,0.2623993824042361,0.331297235,0.01156327173690127,0.34286050629690124,0.31973396282309874,0.381356084,0.01222477647583525,0.39358085999583525,0.36913130704416475
98,0.338425964,0.27528415900000003,0.37574651820000005,0.275964319,0.26883104541999997,0.008495009184698477,0.27732605460469845,0.2603360362353015,0.333731324,0.009927509619730558,0.3436588333997305,0.32380381416026943,0.37695522406000004,0.012963001810031556,0.3899182258700316,0.36399222224996847
99,0.342826932,0.277408564,0.37188258760000004,0.27790510620000003,0.266369855,0.013158987333260477,0.2795288419732605,0.25321086730673953,0.335334028,0.00818065148765267,0.34351467924765267,0.3271533762723473,0.37231327812000004,0.013943973879996113,0.38625725199999617,0.3583693042400039
100,0.347227901,0.279532969,0.368018657,0.279845893,0.26211169349999996,0.019125274449328055,0.281236967949328,0.24298641905067192,0.336105347,0.0070029157282255,0.3431082622282255,0.32910243077177453,0.36743024570000005,0.015057175685543872,0.3824874213855439,0.35237307001445617
101,0.342706799,0.265298301,0.36163434980000003,0.266697502,0.25605656200000004,0.02531664704999587,0.2813732090499959,0.23073991495000418,0.33604528,0.007108409702687526,0.3431536897026875,0.3289368702973125,0.362306127,0.016204713274941034,0.37851084007494107,0.34610141352505897
102,0.338185698,0.251063633,0.35525004260000004,0.253549111,0.25021703895999997,0.02806345342820587,0.27828049238820585,0.2221535855317941,0.335862766,0.007312111067542728,0.3431748775475427,0.3285506554124573,0.35813780592000005,0.015500373153470743,0.3736381790734708,0.3426374327665293
103,0.333664596,0.236828965,0.348865735,0.24040071940000002,0.244593124,0.028585187968540614,0.2731783123485406,0.21600793641145938,0.335557806,0.007459384489068252,0.34301719042906825,0.32809842145093177,0.354925283,0.013790311696103653,0.36871559475610366,0.3411349713638963
104,0.32914349460000003,0.222594297,0.342481428,0.227252328,0.23918481826000004,0.02721675605490178,0.2664015743149018,0.21196806220509826,0.335130398,0.007398988335952715,0.34252938671595273,0.3277314100440473,0.35266855822000004,0.011691169172572728,0.3643597273925728,0.3409773890474273
105,0.324622393,0.208359629,0.336097121,0.214103937,0.23399212059999996,0.02386035530864463,0.2578524759086446,0.21013176529135533,0.334580544,0.00695442601883341,0.3415349698188334,0.3276261177811666,0.351367631,0.00990256397758127,0.36127019537758126,0.3414650674224187
106,0.327798891,0.21264011859999998,0.34179117059999997,0.22208974339999998,0.22901503139999999,0.01770140994356555,0.24671644134356555,0.21131362145643443,0.33390824220000004,0.005829986195512868,0.33973822839551293,0.32807825600448715,0.351022503,0.009299535473834254,0.3603220380738343,0.34172296712616573
107,0.33097539,0.216920608,0.34748522,0.23007555,0.22599539271999997,0.012690554395072244,0.2386859471150722,0.21330483832492772,0.33403877043999997,0.006058980854945073,0.340097751294945,0.3279797895850549,0.351398466,0.009836705283798238,0.3612351713237983,0.34156176075620176
108,0.33415188819999997,0.221201098,0.35317927,0.238061356,0.22493320456000002,0.010637719624010613,0.23557092418401063,0.2142954849359894,0.334972129,0.0073501077971915635,0.3423222363171916,0.32762202072280844,0.352495522,0.010871331418289604,0.3633668531382896,0.3416241903017104
109,0.337328387,0.22548158740000002,0.358873319,0.24604716259999998,0.225828467,0.012035044951643294,0.23786351187164329,0.2137934219683567,0.336708316,0.008895102833163804,0.3456034192731638,0.3278132136068362,0.35431367,0.011686613517713308,0.3660002831577133,0.34262705612228667
110,0.340504885,0.229762077,0.364567369,0.254032969,0.22868118,0.014342923028330143,0.24302410282833015,0.21433825677166984,0.33924733420000003,0.010045210889643608,0.34929254508964364,0.3292021233103564,0.35685291,0.01158826523197987,0.3684411750319799,0.34526464456802014
111,0.344012082,0.235101914,0.36539398419999997,0.257034993,0.23349134320000003,0.014828148327137686,0.24831949152713773,0.21866319487286234,0.342589182,0.010196867425918764,0.3527860492259187,0.33239231437408123,0.36011324219999996,0.009497687834418515,0.3696109300344185,0.35061555436558145
112,0.347519279,0.24044175140000001,0.36622059939999996,0.260037017,0.237788525,0.014332384775956426,0.25212090995595643,0.22345614040404357,0.34495258,0.009063888084461515,0.3540164679044615,0.3358886917355385,0.36280128893999997,0.00728122811672616,0.3700825170567261,0.3555200608232738
114,0.351026475,0.245781589,0.367047215,0.26303904,0.24157272574000005,0.013158027828021942,0.254730753568022,0.2284146979119781,0.34633752825999997,0.007636609565655984,0.35397413782565595,0.338700918694344,0.36491705001999997,0.005076347642680661,0.36999339766268063,0.3598407023773193
115,0.354533672,0.251121426,0.36787383,0.266041064,0.24484394488000003,0.01149144997075104,0.2563353948507511,0.23335249490924898,0.34674402711999996,0.006997324839263219,0.3537413519592632,0.3397467022807367,0.36646052543999996,0.003054918018512195,0.36951544345851217,0.36340560742148775
116,0.358040869,0.256461263,0.368700445,0.269043088,0.24760218260000003,0.009457917821628076,0.2570601004216281,0.23814426477837194,0.346172076,0.008012560472982357,0.35418463687298235,0.3381595159270176,0.367431715,0.0015459351765519827,0.368977650376552,0.365885780023448
117,0.351432872,0.255611938,0.36867163799999997,0.27229608299999997,0.249847439,0.007131023945540059,0.25697846284554005,0.24271641495445995,0.34462167609999994,0.01038093943005766,0.3550026155300576,0.3342407366699423,0.367830619,0.001200854073872754,0.36903147337387276,0.3666297652261272
118,0.34482487419999996,0.254762614,0.368642831,0.275549078,0.251355949,0.004917003477435103,0.25627295247743515,0.24643894552256493,0.342843083,0.011908283497695507,0.3547513664976955,0.3309347995023045,0.36734021553999996,0.002549984338958073,0.36989019987895805,0.36479023120104187
119,0.338216877,0.253913289,0.368614024,0.278802073,0.252127713,0.003378599171121641,0.2555063120711217,0.24874911372887837,0.34083629709999996,0.012697460565003682,0.35353375766500367,0.32813883653499626,0.365960504,0.005382493257662149,0.37134299717766217,0.36057801066233786
120,0.331608879,0.25306396459999997,0.368585217,0.282055068,0.252162731,0.00330656282148982,0.25546929342148983,0.24885616777851016,0.33860131839999996,0.012671466613595441,0.3512727850135954,0.32592985178640455,0.363691484,0.008658882369720317,0.37235036680972033,0.35503260207027965
121,0.325000882,0.25221464,0.36855641,0.285308063,0.251461002,0.004181075675431566,0.2556420777754316,0.24727992642456842,0.336138147,0.011577091577530342,0.34771523847753033,0.32456105532246965,0.360533157,0.012057062125626307,0.3725902192256263,0.3484760949743737
122,0.326226151,0.250187015,0.360489947,0.2803846,0.25002252739999997,0.00471058406264019,0.25473311146264016,0.24531194333735978,0.333446783,0.00868720079883663,0.3421339833988366,0.3247595818011634,0.356485522,0.015353943569304718,0.3718394654693047,0.3411315783306953
123,0.32745142,0.24815939039999999,0.352423483,0.275461137,0.24809424975999997,0.005951569484715401,0.25404581924471537,0.24214268027528457,0.330939731,0.006173813135318074,0.33711354449531805,0.3247659182246819,0.35329921674000003,0.015842443721102148,0.3691416604611022,0.33745677301889787
124,0.32867668839999997,0.246131766,0.34435702,0.270537675,0.24567616917999996,0.0076196968042352995,0.25329586598423526,0.23805647237576466,0.328616993,0.0045163016856057826,0.3331332948656058,0.3241006914943942,0.350974242,0.015025432577151642,0.3659996741971517,0.33594880904284835
125,0.329901957,0.24410414079999998,0.336290556,0.265614212,0.24276828565999997,0.009454611421933238,0.2522228970819332,0.23331367423806673,0.32647856806000003,0.004528401263668749,0.3310069693236688,0.32195016679633126,0.349510597,0.013777228096223589,0.3632878246362236,0.3357333684437764
126,0.331127226,0.242076516,0.328224093,0.260690749,0.239370599,0.01127367588125799,0.250644275081258,0.228096923318742,0.32452445599999996,0.006034378838469781,0.33055883483846976,0.31849007716153016,0.34890828150000003,0.01295796630604886,0.36186624780604887,0.3359503151939512
127,0.326362359,0.23632916199999998,0.336808586,0.255358726,0.23548311,0.01293304169249231,0.24841615149249233,0.2225500681075077,0.322754657,0.008115533470273327,0.33087019047027333,0.31463912352972667,0.349167297,0.013412271356597607,0.3625795678565976,0.3357550251434024
128,0.321597492,0.230581808,0.34539308,0.250026703,0.232233772,0.012910162234277114,0.24514393439427712,0.21932360992572286,0.321807736,0.008217269346973624,0.33002500582697364,0.31359046713302635,0.350094767,0.014554296792535353,0.36464906423253535,0.3355404706474647
129,0.316832626,0.224834454,0.353977573,0.24469468,0.229622586,0.011935017868343278,0.2415576041483433,0.21768756841165673,0.321683694,0.008131525337515471,0.3298152197775155,0.3135521691024845,0.351690694,0.01567023233267354,0.36736092665267356,0.33602046198732644
130,0.312067759,0.2190871,0.362562067,0.23936265699999998,0.227649552,0.010439753665194484,0.23808930582519447,0.2172097984948055,0.322382531,0.009047946557702335,0.3314304774377024,0.31333458432229766,0.353955077,0.016122273621106763,0.37007735076110676,0.3378328035188933
131,0.307302892,0.213339746,0.37114656,0.234030634,0.22631466979999998,0.008831567680964802,0.23514623748096478,0.21748310211903518,0.323904246,0.011421431917508804,0.3353256777175088,0.31248281388249116,0.35688791589999996,0.01519263134862442,0.3720805472486244,0.34169528455137554
132,0.316756946,0.217693639,0.369764656,0.235082292,0.225617939,0.007645064462618707,0.2332630036626187,0.2179728747373813,0.326248839,0.014934976236043868,0.3411838154360438,0.31131386296395613,0.36048921060000005,0.011450599558727662,0.37193981015872773,0.3490386110412724
133,0.326210999,0.22204753160000001,0.36838275200000004,0.236133951,0.22573779224000004,0.007838589553116594,0.23357638179311663,0.21789920268688345,0.32764816731999996,0.015588063089615375,0.3432362304096153,0.3120601042303846,0.362959538,0.00788313784471145,0.37084267540471144,0.35507639971528854
134,0.335665053,0.226401424,0.367000848,0.237185609,0.22667422892000003,0.008960629227482633,0.23563485814748267,0.21771359969251738,0.32810223015999995,0.015457818017828842,0.3435600481778288,0.3126444121421711,0.364298897,0.005272447229117703,0.3695713440091177,0.3590264495508823
135,0.345119106,0.230755317,0.365618944,0.238237268,0.22842724924000005,0.010191008295998385,0.23861825753599844,0.21823624094400165,0.327611028,0.015926656799705816,0.34353768451970584,0.31168437092029416,0.364507288,0.004842855114391257,0.36935014337439126,0.35966443314560875
136,0.35457316,0.23510921,0.36423704,0.239288926,0.23099685320000002,0.010795873529230992,0.24179272672923102,0.22020097967076901,0.32617456,0.01799747886242801,0.34417203886242803,0.308177081137572,0.363584712,0.005996061146066803,0.3695807731460668,0.35758865085393315
137,0.34035564,0.23752769240000002,0.361511856,0.242083269,0.234383041,0.009916968622279945,0.24430000942227995,0.22446607217772005,0.323792827,0.02192073443858007,0.34571356143858006,0.30187209256141995,0.36153116800000007,0.006604180982229227,0.36813534898222927,0.35492698701777087
138,0.326138121,0.23994617480000002,0.35878667200000003,0.244877612,0.23777845936000003,0.00936520950444221,0.24714366886444222,0.22841324985555783,0.321037524,0.02448500547489345,0.34552252973489345,0.2965525187851065,0.35995494814000006,0.006294471350109676,0.36624941949010975,0.3536604767898904
139,0.311920601,0.242364657,0.356061488,0.247671956,0.241183109,0.0091981029473916,0.2503812118273916,0.2319850059326084,0.317908652,0.025718524323237086,0.34362717610323706,0.2921901274567629,0.358856052,0.005578124303325748,0.3644341767233258,0.35327792811667424
140,0.29770308160000003,0.24478314,0.353336304,0.250466299,0.24459698936000002,0.009434569955321805,0.25403155931532184,0.23516241940467822,0.31440620956000004,0.02541479491147253,0.33982100447147257,0.2889914146485275,0.35823448084000004,0.004871223644551743,0.36310570448455176,0.3533632571954483
141,0.283485562,0.247201622,0.35061112,0.253260642,0.24802010079999998,0.010044680955851013,0.258064781755851,0.23797541984414897,0.310530198,0.02305656637786921,0.33358676397786924,0.28747363122213077,0.358090233,0.004644330344986512,0.3627345637449865,0.3534459030550135
142,0.289203918,0.251647824,0.354002457,0.255211901,0.251452443,0.010964874589274766,0.26241731778927474,0.24048756861072523,0.306280616,0.01721262118945453,0.32349323708945454,0.28906799471054545,0.35842331009999995,0.005218130872949389,0.3636414409729493,0.3532051792270506
143,0.294922274,0.256094027,0.357393795,0.257163161,0.254032197,0.010341767229656969,0.26437396410965697,0.24369042965034304,0.303919948,0.013162321267845067,0.3170822689678451,0.29075762643215497,0.358375814,0.005188975141522281,0.3635647892815223,0.35318683899847775
144,0.300640631,0.26054022920000003,0.360785132,0.25911442,0.255759362,0.009094995947461501,0.26485435778746147,0.24666436589253848,0.30344819300000003,0.012336123483684507,0.31578431648368455,0.2911120695163155,0.357947746,0.0053260732558453655,0.3632738187758454,0.35262167226415464
145,0.306358987,0.264986432,0.36417647,0.26106568,0.25663393807999996,0.008020919018564726,0.2646548570985647,0.24861301906143524,0.304865352,0.01410478624831711,0.31897013804831714,0.2907605655516829,0.357139104,0.006188346446005794,0.3633274506860058,0.3509507577939942
146,0.312077343,0.269432634,0.367567807,0.263016939,0.256655926,0.00798504431451335,0.26464096991451336,0.24867088128548664,0.30817142410000004,0.015988313643562083,0.3241597377435621,0.29218311045643797,0.35594989,0.007904908660018554,0.36385479896001854,0.3480449816399815
147,0.316748958,0.263325229,0.36103689640000003,0.262434691,0.255825324,0.009386718539504499,0.2652120429395045,0.24643860586049549,0.31336641,0.01550874473277455,0.3288751546327745,0.29785766516722545,0.35438010369999995,0.010283663026135967,0.36466376672613593,0.34409644067386397
148,0.321420574,0.257217824,0.35450598580000003,0.261852443,0.25379371763999997,0.012175583270134899,0.2659693009101349,0.24161813436986507,0.317290044,0.013557024635119536,0.33084706819511955,0.30373301892488047,0.351815469,0.013178752211576387,0.3649942212915764,0.3386367168684236
150,0.326092189,0.25111042,0.347975075,0.26127019500000004,0.250561105,0.0153693913496593,0.2659304966696593,0.23519171397034067,0.31994232508000003,0.011059121877945671,0.3310014469579457,0.30888320320205437,0.348255986,0.016007946003561882,0.36426393244356187,0.33224804043643813
152,0.330763805,0.245003015,0.341444165,0.26068794700000003,0.246127487,0.01828848559563522,0.2644159730356352,0.22783900184436476,0.321323254,0.009063228430839856,0.3303864828908398,0.31226002602916014,0.343701656,0.018354003687250584,0.3620556594672506,0.3253476520927494
153,0.33543542,0.23889561,0.334913254,0.260105699,0.240492864,0.020391625977449843,0.26088448997744984,0.22010123802255016,0.32143283170000003,0.008866696546112043,0.3302995282461121,0.312566135153888,0.338152477,0.019807017885523946,0.357959494985524,0.31834545921447605
154,0.328440255,0.231331757,0.328356111,0.252256739,0.233657235,0.021058804474452512,0.2547160394744525,0.21259843052554747,0.320271057,0.010782800555564187,0.3310538573555642,0.3094882562444358,0.33160845040000003,0.01981905150518666,0.3514275019051867,0.3117893988948134
155,0.32144509,0.223767904,0.321798968,0.24440777860000001,0.22780744626000002,0.02000008831115193,0.24780753457115196,0.20780735794884808,0.31872739491999996,0.012336116582900904,0.33106351150290086,0.30639127833709906,0.326394612,0.017990799792235026,0.344385411992235,0.308403812407765
156,0.31444992439999997,0.21620405040000001,0.315241826,0.236558818,0.222943498,0.017851984155294053,0.24079548193529404,0.20509151362470596,0.316801846,0.013331655968580694,0.3301335020285807,0.3034701900914193,0.322510963,0.015227794364333693,0.3377387568643337,0.3072831681356663
157,0.307454759,0.208640197,0.308684683,0.228709858,0.21906538956000002,0.015044850453914637,0.23411024001391464,0.2040205391060854,0.31449441021999996,0.01354024231382191,0.32803465253382186,0.30095416790617807,0.319957501,0.01235292940685119,0.3323104307068512,0.3076045718931488
158,0.300459594,0.201076344,0.30212754,0.220860898,0.21617312160000002,0.011970453131416519,0.22814357473141653,0.2042026684685835,0.311805087,0.012586993006426057,0.3243920804064261,0.29921809439357394,0.318734229,0.010447479550734164,0.32918170815073416,0.30828674904926584
159,0.30131234,0.20482734179999998,0.30889851440000005,0.22261109,0.21426669389999997,0.009130851848715042,0.223397545748715,0.20513584205128493,0.30873387760000004,0.009564558551305677,0.3182984361513057,0.29916931904869437,0.318841144,0.010635230334915551,0.32947637473491553,0.30820591406508446
160,0.302165085,0.20857834,0.315669489,0.224361282,0.21340678993999998,0.007626087753957894,0.22103287769395788,0.20578070218604208,0.30621003,0.006682412943073478,0.3128924427030735,0.2995276168169265,0.319418508,0.011342380394378081,0.3307608881343781,0.30807612734562195
161,0.303017831,0.21232933739999998,0.322440463,0.226111475,0.21359341,0.007924793230538742,0.22151820295053873,0.20566861648946125,0.304233544,0.004099306860474888,0.3083328507404749,0.30013423701952513,0.320466319,0.012048713514997384,0.3325150321349974,0.30841760510500266
162,0.30387057640000004,0.216080335,0.329211438,0.227861667,0.214826553,0.009228367420053578,0.22405492066005359,0.2055981858199464,0.30280442,0.002186954787227388,0.30499137474722743,0.3006174651727726,0.321984577,0.012271740991365696,0.3342563180313657,0.3097128360486343
163,0.304723322,0.219831333,0.335982412,0.229611859,0.21710622049999997,0.01028552204780074,0.2273917425478007,0.20682069845219925,0.30192265799999995,0.001856234844550512,0.30377889284455045,0.30006642315544946,0.32397328300000006,0.01146160105823835,0.3354348840582384,0.3125116819417617
164,0.303201776,0.22273271719999999,0.334129745,0.229675424,0.22043241149999998,0.009896566443958702,0.23032897794395868,0.21053584505604128,0.301588258,0.002377195934875764,0.3039654539348758,0.2992110620651242,0.32643243650000003,0.008512364970268535,0.33494480147026856,0.3179200715297315
165,0.301680231,0.22563410139999998,0.332277077,0.22973899,0.223659346,0.00949577061660167,0.23315511617660167,0.21416357494339833,0.30153392,0.0023903774142599444,0.30392429739425997,0.29914354256574005,0.327951391,0.006028899468936989,0.33398029058893697,0.321922491651063
166,0.300158685,0.228535486,0.33042440980000004,0.229802555,0.226787023,0.009119998572745697,0.2359070212527457,0.2176670241072543,0.301759644,0.0025573453564958714,0.30431698929649587,0.2992022985835041,0.32853014686000004,0.004888881586882395,0.3334190284468824,0.32364126527311765
167,0.29863714,0.23143687,0.32857174240000003,0.229866121,0.22981544285999997,0.008808518852274851,0.23862396171227482,0.22100692400772512,0.30226543,0.0032422788533219785,0.30550770873332195,0.29902315102667804,0.328168704,0.005486241975456374,0.3336549456954564,0.3226824617445436
168,0.297115594,0.234338254,0.326719075,0.229929686,0.23274460609999997,0.008601436223914984,0.24134604232391496,0.22414316987608499,0.303051278,0.004414867512145639,0.30746614531214567,0.29863641028785437,0.326867062,0.006635165658003057,0.33350222735800306,0.320231896041997
169,0.300768959,0.237096682,0.324088061,0.237128622,0.23557451240000002,0.008535862633296998,0.24411037503329702,0.22703864976670302,0.304117188,0.0059002751161014375,0.31001746281610143,0.2982169125838986,0.324625221,0.006990883454400423,0.3316161042544004,0.3176343373455996
170,0.304422325,0.239855111,0.321457046,0.24432755720000002,0.23836369144000003,0.008429735810017097,0.24679342725001713,0.22993395562998292,0.30508995520000004,0.006503626899155643,0.31159358209915566,0.2985863283008444,0.322609541,0.006850445432914363,0.32945998621291434,0.3157590953470856
171,0.30807569020000003,0.242613539,0.318826032,0.251526493,0.241112143,0.008297721047148715,0.2494098642671487,0.23281442217285128,0.30596958,0.0065855524593515955,0.3125551327593516,0.2993840278406484,0.320820022,0.006364543120354408,0.3271845647603544,0.3144554785196456
172,0.311729056,0.245371968,0.316195017,0.258725428,0.243819868,0.008154389231839762,0.2519742569718398,0.23566547850816025,0.306756063,0.0062768719630658,0.31303293496306583,0.3004791910369342,0.31925666337999997,0.005619734131254914,0.3248763975112549,0.31363692924874503
173,0.315382421,0.248130396,0.313564003,0.265924364,0.246486865,0.008014548138673624,0.25450141313867364,0.23847231686132636,0.30744940330000003,0.005630013109262478,0.3130794164092625,0.30181939019073756,0.317919466,0.00466713610889155,0.3225866021088915,0.31325232989110846
174,0.312929451,0.250624508,0.313972944,0.265616357,0.24911313499999999,0.007893335126306406,0.2570064701263064,0.24121979987369357,0.308049601,0.004638584463219568,0.3126881856632196,0.30341101673678045,0.31680843,0.003521393171673848,0.3203298226716738,0.31328703632832616
175,0.310476482,0.253118619,0.314381886,0.26530835,0.25062764666000004,0.006693268628503055,0.2573209152885031,0.24393437803149698,0.30711626,0.006732640523910846,0.3138489003239109,0.30038361927608914,0.31528545,0.0033102408688724166,0.31859569124887244,0.31197520951112756
176,0.308023512,0.255612731,0.314790827,0.26500034299999997,0.2510304,0.00606468863412934,0.25709508861412933,0.24496571134587064,0.304649379,0.010997794707788052,0.31564717380778806,0.29365158439221195,0.313350529,0.004675481503790282,0.3180260101437903,0.30867504713620975
177,0.305570543,0.258106842,0.315199769,0.264692336,0.250321395,0.00742082576738025,0.25774222072738023,0.24290056919261974,0.300648959,0.015828006622491075,0.31647696572249107,0.28482095247750894,0.311003664,0.006955696230241537,0.31795936051024154,0.3040479680497584
178,0.303117573,0.260600954,0.31560871,0.264384329,0.24850063159999997,0.010404159128874015,0.25890479072887396,0.23809647247112595,0.295115,0.02050642061896764,0.3156214204189676,0.2746085791810324,0.30824485729999995,0.00962628347416735,0.3178711407741673,0.2986185738258326
179,0.291435545,0.252241799,0.308858269,0.252897218,0.24556811,0.014023411932748723,0.2595915218327487,0.23154469796725127,0.288047501,0.024529525161359936,0.3125770263613599,0.2635179760386401,0.305074108,0.012478885242431258,0.3175529929424312,0.29259522245756875
180,0.27975351779999996,0.24388264399999998,0.302107829,0.24141010619999997,0.24318481997999997,0.015055799482706701,0.25824061946270666,0.22812902049729328,0.282338934,0.02473721772865159,0.30707615140865163,0.2576017159513484,0.30227759243999996,0.013365101003214417,0.3156426934432144,0.28891249143678555
181,0.26807149,0.23552348899999997,0.295357388,0.229922995,0.24135076183999998,0.01482658951434115,0.2561773513543411,0.22652417232565883,0.277989297,0.023003255132717684,0.30099255237271766,0.2549860421072823,0.299855312,0.013120397111624544,0.31297570863162455,0.28673491440837545
182,0.256389463,0.227164334,0.288606948,0.218435883,0.24006593547999996,0.013986250494747105,0.25405218597474705,0.22607968498525285,0.274998592,0.02046912752999492,0.2954677194099949,0.25452946435000506,0.297807265,0.012087805051041177,0.30989506999104116,0.2857194598889588
183,0.244707435,0.218805179,0.281856507,0.206948772,0.239330341,0.013097157893115927,0.25242749879311593,0.22623318300688405,0.27336681760000003,0.01829625959389435,0.2916630771938944,0.2550705580061057,0.296133453,0.010461292865131021,0.30659474556513105,0.285672159834869
184,0.255843776,0.22679160839999998,0.28600779179999997,0.210357803,0.239143978,0.012770037335647029,0.251914015435647,0.22637394076435297,0.273093974,0.0178173826394658,0.2909113570394658,0.2552765917605342,0.294833875,0.008371624033653791,0.3032054988336538,0.28646225076634624
185,0.266980117,0.23477803779999998,0.29015907659999995,0.21376683400000002,0.23940078953999996,0.013084655038642829,0.2524854445786428,0.22631613450135712,0.273762889,0.018686837612247917,0.2924497263722479,0.25507605114775206,0.294150482,0.007311373964104347,0.30146185592410435,0.2868391079958956
186,0.278116459,0.242764467,0.294310361,0.217175865,0.240100775,0.013530692073364443,0.25363146729336444,0.22657008314663557,0.27537356067999996,0.01991438235749591,0.2952879430374959,0.25545917832250403,0.29408327417999997,0.0072327673402450944,0.30131604152024505,0.2868505068397549
188,0.2892528,0.250750897,0.298461646,0.220584896,0.24124393513999998,0.013583808020821916,0.2548277431608219,0.22766012711917805,0.27792599015999997,0.020501555186252737,0.2984275453462527,0.25742443497374723,0.294632251,0.007541951916677605,0.3021742033766776,0.2870902995433224
189,0.300389141,0.258737326,0.302612931,0.223993927,0.242830269,0.012651133301075479,0.2554814026010755,0.23017913599892453,0.281420177,0.019369539810127376,0.3007897170101274,0.2620506373898726,0.295797414,0.007406487401045474,0.3032039012010455,0.28839092639895453
190,0.298124689,0.254809913,0.302024341,0.22278749320000002,0.24485977769999998,0.009637770050013294,0.25449754775001326,0.2352220076499867,0.28585612180000003,0.01449322541482207,0.3003493472148221,0.27136289638517797,0.297578761,0.0056037726311434785,0.30318253383114346,0.2919749885688565
191,0.295860237,0.250882501,0.301435751,0.221581059,0.246255772,0.007504889271824463,0.25376066143182446,0.23875088288817553,0.289129673,0.009944264800845282,0.29907393750084527,0.27918540789915475,0.298771619,0.0038676990872513655,0.30263931790725135,0.2949039197327486
192,0.293595785,0.246955088,0.300847161,0.220374626,0.24701825268000005,0.006533700486967281,0.2535519531669673,0.24048455219303277,0.29124083,0.006288440753355785,0.29752927065335577,0.2849523891466442,0.299375987,0.0026541882843679663,0.30203017494436796,0.296721798375632
193,0.291331333,0.243027676,0.300258571,0.219168192,0.247147219,0.006452632273046948,0.2535998515330469,0.24069458698695304,0.292189593,0.004568923907860241,0.29675851730786024,0.28762066949213977,0.29939186471999996,0.002620781968857817,0.3020126466888578,0.2967710827511421
194,0.289066881,0.239100263,0.299669981,0.217961758,0.24664267189999997,0.006335743181525276,0.25297841508152524,0.2403069287184747,0.291975963,0.0047671416403982265,0.29674310484039823,0.2872088215596018,0.298819253,0.0033661573881834076,0.3021854103881834,0.2954530956118166
195,0.288579285,0.240751553,0.297936368,0.220687425,0.245504611,0.00474402708241833,0.25024863768241834,0.24076058351758167,0.290599939,0.003991739245338475,0.29459167854533846,0.28660820005466153,0.29765815149999997,0.0038760853408942603,0.30153423684089425,0.2937820661591057
196,0.288091689,0.242402843,0.296202755,0.223413092,0.244982009,0.003798727252833697,0.2487807365328337,0.2411832820271663,0.289264919,0.0033812740866422182,0.2926461927066422,0.28588364453335774,0.29699144549999995,0.0036055784484687165,0.30059702394846866,0.29338586705153125
197,0.287604094,0.244054133,0.294469142,0.226138758,0.24507486794000002,0.003966627999207802,0.24904149593920782,0.24110823994079222,0.287970901,0.003035187969504692,0.2910060891295047,0.2849357131904953,0.296819135,0.0034051910573307297,0.30022432605733074,0.2934139439426693
198,0.28711649780000004,0.245705423,0.292735529,0.228864425,0.24578318658000003,0.0048693772922166235,0.2506525638722167,0.24091380928778341,0.286717887,0.003041456610145135,0.28975934353014515,0.28367643030985484,0.29714122,0.003939003787857152,0.30108022378785715,0.2932022162121428
199,0.286628902,0.247356713,0.291001916,0.231590092,0.24710696520000003,0.005755759160323434,0.2528627243603235,0.24135120603967658,0.28550587590000004,0.003393302867478938,0.288899178767479,0.2821125730325211,0.297957701,0.005276199392335249,0.30323389989233523,0.2926815011076647
200,0.284774482,0.24958390020000001,0.295357281,0.240743434,0.249046204,0.006019218513336308,0.2550654223133363,0.2430269852866637,0.284334868,0.0039950605375004685,0.2883299286375005,0.28033980756249954,0.299268577,0.007071789796770055,0.30634036629677003,0.29219678670322996
202,0.282920062,0.251811087,0.299712646,0.249896776,0.250423435,0.005460105614611186,0.2558835402946112,0.2449633290653888,0.283711681,0.0037371386351644944,0.2874488198751645,0.2799745426048355,0.30000058710000005,0.00729393690498576,0.3072945240049858,0.2927066501950143
203,0.281065643,0.254038275,0.304068011,0.259050119,0.251238658,0.004682785615298541,0.25592144345529855,0.24655587222470146,0.283636315,0.003645468750304254,0.28728178407030425,0.27999084656969575,0.30015373230000003,0.007221049906275355,0.3073747822062754,0.29293268239372466
204,0.279211223,0.25626546180000004,0.308423376,0.268203461,0.25149187328000006,0.00430429117939923,0.2557961644593993,0.24718758210060082,0.28410877,0.0044370429861783816,0.28854581332617835,0.2796717273538216,0.299728012,0.007702844684565701,0.3074308567845657,0.2920251674154343
205,0.277356803,0.258492649,0.312778741,0.277356803,0.25118308100000003,0.0048426377914397925,0.2560257187914398,0.24634044320856024,0.28512904629999997,0.006075881899353342,0.2912049281993533,0.27905316440064665,0.298723427,0.009221488209710135,0.30794491470971014,0.28950193829028986
206,0.282347417,0.25452386180000003,0.305256474,0.282347417,0.250312281,0.006199880193284483,0.2565121611932845,0.24411240080671553,0.286697143,0.00816897218522913,0.2948661153852291,0.2785281710147709,0.29713997550000004,0.011716625461839393,0.3088566009618394,0.28542335003816066
207,0.28733803,0.25055507460000004,0.29773420700000003,0.28733803,0.24935531086000004,0.007010378572907826,0.2563656894329079,0.24234493228709222,0.28900607,0.010496592465762202,0.29950266226576217,0.2785094773342378,0.295849049,0.012611830946017697,0.3084608801460177,0.2832372182539823
208,0.292328644,0.24658628740000002,0.29021194,0.292328644,0.24831217058000005,0.007371167772752404,0.2556833383527525,0.24094100280724765,0.292055826,0.012725654344127124,0.3047814804441272,0.2793301717558729,0.294850648,0.012667055308512793,0.3075177029085128,0.2821835922914872
209,0.297319257,0.2426175,0.28268967300000003,0.297319257,0.24718286,0.0072606766788688585,0.25444353683886883,0.23992218348113112,0.29584641210000007,0.014596287930805672,0.31044270003080576,0.28125012416919437,0.294144771,0.012287327398841159,0.30643209809884114,0.28185744330115886
210,0.302309871,0.238648713,0.275167406,0.302309871,0.24596738,0.006554283478248442,0.25252166307824847,0.23941309612175157,0.300377828,0.015839055019019055,0.31621688281901905,0.28453877278098094,0.29373141850000006,0.011814027805466941,0.305545446305467,0.28191739069453314
211,0.307863748,0.24001419880000002,0.282448018,0.307863748,0.24466572890000005,0.004865338661367102,0.24953106756136714,0.23980039023863295,0.305650073,0.016097351656446903,0.32174742485644686,0.2895527215435531,0.29361059100000003,0.011601850452673491,0.3052124414526735,0.28200874054732655
212,0.313417625,0.241379685,0.28972863,0.313417625,0.24265182652000003,0.004484536245936825,0.24713636276593687,0.2381672902740632,0.31003033329999996,0.014972158248306139,0.32500249154830607,0.29505817505169385,0.292856743,0.010989832090669482,0.3038465748706695,0.2818669106893305
213,0.318971503,0.24274517040000002,0.297009242,0.318971503,0.239925672,0.006822858537115577,0.24674853099711558,0.2331028139228844,0.313518608,0.013036169425382197,0.3265547775253822,0.30048243867461777,0.291469874,0.011179376363458523,0.3026492502034585,0.2802904974765415
214,0.32452538,0.244110656,0.30428985399999997,0.32452538,0.23648726671999998,0.010671674437410678,0.24715894115741066,0.2258155922825893,0.316114898,0.010728127662774381,0.32684302526277437,0.30538676993722563,0.289449984,0.013092914689004885,0.3025428988690049,0.27635706949099514
215,0.330079257,0.245476142,0.311570466,0.330079257,0.23233660930000002,0.015153246325160756,0.2474898556251608,0.21718336297483926,0.317819202,0.00854129505013068,0.3263604968501307,0.3092779067498693,0.28679707379999997,0.016782675402857605,0.3035797492028576,0.27001439839714236
216,0.326150018,0.234384838,0.29771799179999997,0.326150018,0.22747370019999996,0.01994713507582585,0.2474208352758258,0.2075265651241741,0.318631521,0.00718022453280453,0.32581174523280454,0.31145129616719547,0.283511143,0.02178422051926616,0.30529536321926615,0.26172692218073385
217,0.322220778,0.22329353400000002,0.283865518,0.322220778,0.223519913,0.021072002210141588,0.24459191525014157,0.2024479108298584,0.319052536,0.006576773678977653,0.3256293093989776,0.31247576204102234,0.280105065,0.02446656435836956,0.30457162937836957,0.2556385006616304
218,0.318291539,0.21220223,0.270013043,0.318291539,0.220475248,0.020393413303072372,0.24086866112307237,0.20008183451692763,0.319082247,0.006549101920602457,0.3256313487806024,0.31253314493939754,0.27657884075999994,0.025446897115758604,0.30202573787575854,0.25113194364424135
219,0.314362299,0.201110926,0.256160569,0.314362299,0.218339705,0.01886296531472412,0.23720266985472413,0.1994767392252759,0.318720654,0.006654864118923883,0.3253755182389239,0.3120657900010761,0.27293246992000003,0.024798312209618697,0.29773078212961873,0.24813415771038133
220,0.31043306,0.190019622,0.242308095,0.31043306,0.217113283,0.017338307235426502,0.23445159043542652,0.1997749759645735,0.317967758,0.006343803450075826,0.32431156095007585,0.31162395404992416,0.26916595249999997,0.022234214727949765,0.29140016722794976,0.2469317377720502
221,0.312073898,0.200476327,0.248387241,0.29248462,0.21679598379999998,0.016781679231138824,0.2335776630311388,0.20001430456886116,0.316823557,0.004747659479783084,0.32157121647978304,0.3120758975202169,0.26527928850000004,0.016708464103756097,0.28198775260375614,0.24857082439624395
222,0.313714737,0.210933032,0.254466387,0.27453618,0.217793692,0.018181741781347873,0.23597543370134788,0.19961195013865213,0.316311653,0.003814613279330738,0.32012626597933075,0.31249703942066925,0.26253672941999995,0.012517545359471624,0.2750542747794716,0.2500191840605283
223,0.31535557519999996,0.221389738,0.260545534,0.256587741,0.22010640755999997,0.020305860814023535,0.2404122683740235,0.19980054674597644,0.31643204459999996,0.004034492478421987,0.32046653707842193,0.312397552121578,0.260938275,0.010318772998236327,0.2712570482582363,0.2506195022617637
224,0.31699641359999997,0.231846443,0.26662468,0.23863930079999998,0.22373413071999998,0.02191372545533762,0.2456478561753376,0.20182040526466236,0.31718473269999997,0.005005276027270516,0.3221900087272705,0.31217945667272945,0.260483926,0.009968898280933811,0.2704528243009338,0.25051502773906614
225,0.318637252,0.242303148,0.272703826,0.220690861,0.22867686139999996,0.021818052924506472,0.25049491432450643,0.20685880847549348,0.31856971700000003,0.005962204223539833,0.32453192122353985,0.3126075127764602,0.261173682,0.009874703139186388,0.27104838483918636,0.2512989785608136
226,0.32103097459999996,0.244361919,0.27029240099999996,0.216785451,0.2349346,0.01816726326521019,0.2531018628652102,0.21676733633478978,0.320586998,0.006306085052587654,0.3268930825525877,0.31428091244741235,0.263007542,0.007366023794755638,0.27037356609475566,0.25564151850524436
227,0.323424697,0.24642069,0.267880976,0.212880042,0.240926673,0.01517439437178715,0.25610106771178714,0.22575227896821287,0.321914839,0.005681393752010671,0.32759623257201065,0.31623344506798934,0.26495152217999995,0.00537492671775737,0.2703264488977573,0.2595765954622426
228,0.32581842,0.248479462,0.26546955099999997,0.20897463219999998,0.24665308262000002,0.013285337014689648,0.25993841963468967,0.23336774560531037,0.322553241,0.004971977221777182,0.32752521818177716,0.3175812637382228,0.267005621,0.004818915350871814,0.2718245366908718,0.2621867059891282
229,0.328212142,0.250538233,0.263058126,0.205069223,0.252113827,0.012966384171268455,0.26508021161126843,0.23914744326873155,0.32250220391999995,0.005055979943498275,0.3275581838634982,0.3174462239765017,0.26916984,0.006244307783489642,0.27541414756348964,0.2629255319965103
230,0.330605865,0.252597004,0.260646701,0.201163813,0.25730890780000004,0.01428413114719687,0.2715930389471969,0.24302477665280317,0.321761728,0.0063329121588161005,0.3280946398588161,0.3154288155411839,0.27144417749999994,0.008823494118613828,0.28026767161861377,0.2626206833813861
231,0.325352312,0.260397065,0.26782703999999996,0.22179867,0.262238324,0.016812223413815438,0.27905054711381544,0.24542610028618456,0.32033181229999996,0.008395275991180227,0.3287270882911802,0.31193653630881973,0.27382863449999995,0.011890543191286386,0.28571917769128635,0.26193809130871354
232,0.320098758,0.268197125,0.275007379,0.24243352699999998,0.26599815520000003,0.01657267594527159,0.2825708311452716,0.24942547925472844,0.31831699053999996,0.010389673225573567,0.3287066637655735,0.3079273173144264,0.275916887,0.012983948102337935,0.2889008355023379,0.26293293929766204
233,0.314845205,0.275997186,0.282187718,0.263068384,0.268588402,0.015134644094949324,0.2837230463949493,0.25345375820505067,0.315717262,0.0120840003575261,0.3278012627775261,0.3036332620624739,0.277708936,0.012988288606940632,0.2906972248069406,0.26472064759305935
234,0.309591651,0.283797246,0.289368057,0.283703241,0.270009065,0.013629225350092495,0.28363829035009247,0.2563798396499075,0.31253262794000003,0.013264859213432068,0.3257974871534321,0.29926776872656796,0.279204781,0.01226320604159595,0.291467986941596,0.26694157485840403
235,0.304338098,0.291597307,0.296548396,0.304338098,0.270260143,0.013248486756234079,0.28350863005623406,0.2570116565437659,0.308763087,0.013664090978429784,0.3224271780784298,0.2950989961215702,0.280404422,0.01103325643250288,0.29143767793250286,0.26937116506749714
236,0.300882757,0.281960234,0.29117493,0.300882757,0.269341637,0.014832788180361833,0.2841744253803618,0.25450884901963816,0.30440864,0.01284354968520348,0.31725218958520346,0.29156509021479654,0.281307858,0.009498863009599477,0.2908067210095995,0.27180899499040057
237,0.297427416,0.27232316139999996,0.285801464,0.297427416,0.26656760601999996,0.01876440874930787,0.2853320147693078,0.24780319727069208,0.30118033841999997,0.010905324539727475,0.31208566295972745,0.2902750138802725,0.281059611,0.009913702459413675,0.2909733133394137,0.2711459084205863
238,0.293972075,0.262686089,0.280427998,0.293972075,0.26193805,0.023444969874614467,0.2853830196346145,0.23849307988538554,0.29907818265999997,0.008645235831084733,0.3077234184910847,0.29043294682891524,0.27965968,0.011692210721882725,0.2913518908618827,0.2679674694181173
239,0.290516734,0.253049016,0.275054532,0.290516734,0.25545296842000004,0.027705939785903896,0.28315890820590395,0.22774702863409613,0.29810217262000005,0.0070759301612427685,0.3051781027812428,0.2910262424587573,0.27710806577999997,0.013692353079788827,0.2908004188597888,0.26341571270021114
241,0.287061393,0.243411943,0.269681066,0.287061393,0.24711236199999997,0.030625546612404863,0.2777379086124048,0.21648681538759512,0.298252308,0.0073571383931790284,0.305609446693179,0.29089516990682096,0.273404768,0.014957622415559476,0.2883623902155595,0.2584471453844405
242,0.293069297,0.232656753,0.265344569,0.293069297,0.23691623049999996,0.031138273606694394,0.26805450410669435,0.20577795689330558,0.29952858969999996,0.009363590545148051,0.30889218024514803,0.2901649991548519,0.26854978620000003,0.01448260490628387,0.2830323911062839,0.25406718129371614
243,0.299077201,0.221901563,0.261008072,0.299077201,0.22827447,0.02917826631627512,0.2574527364562751,0.19909620382372487,0.300959847,0.010605131862566362,0.3115649786425663,0.29035471491743364,0.264349898,0.013227776946547991,0.27757767444654796,0.251122120553452
244,0.30508510440000003,0.211146372,0.256671574,0.30508510440000003,0.221187081,0.02568902569668864,0.24687610661668863,0.19549805522331137,0.30254608,0.011188319013294238,0.31373439855329427,0.29135776052670576,0.260805102,0.011473836148235505,0.2722789378482355,0.2493312655517645
245,0.311093008,0.20039118220000002,0.252335077,0.311093008,0.21565406284000002,0.021349798833090353,0.23700386167309037,0.19430426400690967,0.304287288,0.011059869270543966,0.31534715725054396,0.293227418709456,0.257915399,0.00944156233095024,0.2673569611309502,0.24847383646904975
246,0.317100912,0.189635992,0.24799858,0.317100912,0.211675416,0.016837015178836442,0.22851243107883645,0.19483840072116354,0.306183472,0.010012506282138416,0.3161959783821384,0.2961709658178616,0.255680789,0.007346319495206972,0.263027108295207,0.24833446930479303
247,0.31519532780000004,0.195542631,0.24917604299999999,0.31519532780000004,0.20925114009999998,0.013087500451456026,0.222338640551456,0.19616363964854397,0.308234632,0.0074271037189188125,0.3156617356189188,0.3008075281810812,0.254101272,0.0054567066839851346,0.25955797838398514,0.2486445650160149
248,0.313289744,0.201449269,0.250353506,0.313289744,0.208663637,0.01200736423104957,0.22067100167104955,0.19665627320895043,0.311187227,0.00654487488265013,0.31773210160265014,0.30464235183734983,0.253481721,0.004258466913746472,0.2577401879937465,0.24922325416625352
249,0.311384159,0.207355908,0.251530969,0.311384159,0.209912908,0.014019062618324321,0.2239319705383243,0.1958938453016757,0.31504125656000004,0.009362392768456768,0.3244036493284568,0.3056788637915433,0.253822137,0.004998689961650675,0.25882082690165065,0.24882344697834932
250,0.309478575,0.213262546,0.252708432,0.309478575,0.212998952,0.017327138073160536,0.23032608961316053,0.19567181346683948,0.31979672142000004,0.01444248014068357,0.3342392015606836,0.3053542412793165,0.255122519,0.007080322934798375,0.2622028422147984,0.24804219634520164
251,0.307572991,0.219169185,0.253885895,0.307572991,0.21792176829999996,0.020115842006632752,0.2380376103066327,0.1978059262933672,0.325453621,0.020473812191409247,0.34592743349140925,0.30497980910859074,0.257382868,0.009339241215604135,0.26672210931560414,0.24804362688439585
252,0.32259524500000003,0.22678172619999998,0.259149063,0.32259524500000003,0.22468135819999996,0.020896847041162972,0.24557820524116292,0.203784511158837,0.332011956,0.02697334831120285,0.35898530451120286,0.30503860788879716,0.260603183,0.011125167984827452,0.2717283513848274,0.24947801541517253
253,0.33761749900000004,0.234394267,0.26441223,0.33761749900000004,0.23039137853999997,0.019823777267297168,0.25021515580729714,0.2105676012727028,0.3382147911000001,0.029673412628066442,0.3678882037280665,0.30854137847193364,0.262972658,0.010942754124606501,0.2739154123046065,0.2520299040553935
254,0.35263975300000006,0.24200680859999998,0.269675398,0.35263975300000006,0.235051829,0.017619294720006118,0.25267112404000613,0.21743253459999387,0.344062126,0.02997576806409084,0.3740378940640909,0.31408635793590917,0.26449129243999997,0.010010992709341618,0.2745022851493416,0.25448029973065833
255,0.367662007,0.24961935,0.274938565,0.367662007,0.23866271054000002,0.014784691582760136,0.2534474021227602,0.22387801895723988,0.349553961,0.02830803309974919,0.3778619939997492,0.32124592780025085,0.265159086,0.00924372869170566,0.27440281487170565,0.25591535748829436
257,0.382684261,0.257231891,0.280201733,0.382684261,0.241224022,0.011815986266216686,0.25304000846621666,0.2294080359337833,0.35469029580000005,0.024652394195645074,0.37934268999564513,0.330037901604355,0.264976039,0.00953132423697873,0.2745073636369787,0.25544471516302125
258,0.377223677,0.252642834,0.272870791,0.34153027560000004,0.24273576430000002,0.009401040372894786,0.2521368046728948,0.23333472392710522,0.35947113070000003,0.018322839915911136,0.3777939706159112,0.34114829078408887,0.26394215209999994,0.011270105637971818,0.27521225773797175,0.2526720464620281
259,0.371763093,0.248053777,0.265539849,0.30037629,0.244533024,0.007547316399823927,0.25208034009982394,0.23698570730017607,0.3630604484800001,0.013054760352096292,0.37611520883209637,0.3500056881279038,0.26272530180000003,0.012441204820516279,0.27516650662051634,0.25028409697948373
260,0.366302508,0.24346472,0.258208906,0.259222305,0.24661580040000003,0.007308585865380433,0.25392438626538044,0.2393072145346196,0.365458249,0.009609883858732012,0.37506813299873204,0.355848365281268,0.261325489,0.013005030885529123,0.2743305193855291,0.24832045761447086
261,0.360841924,0.23887566300000002,0.250877964,0.21806831940000002,0.248984094,0.009232932458110016,0.25821702685811,0.23975116194188997,0.366664533,0.008517007756241498,0.37518154043624147,0.3581475249237585,0.259742712,0.012837977330665155,0.27258068953066517,0.24690473486933484
262,0.35538134,0.234286606,0.243547022,0.176914334,0.25163790570000005,0.012626183696337789,0.26426408939633783,0.23901172200366227,0.366679299,0.008519057047573025,0.375198356147573,0.358160242052427,0.257976973,0.011677565520829686,0.26965453842082965,0.2462994073791703
263,0.358488423,0.24475432020000001,0.24698056,0.190643321,0.254577234,0.016803453970004007,0.271380688270004,0.237773780329996,0.365502548,0.006675983434236548,0.37217853183423655,0.3588265649657635,0.256028271,0.00883723602356236,0.26486550662356234,0.24719103457643762
264,0.361595506,0.255222034,0.250414097,0.204372308,0.257169054,0.018395378914247373,0.2755644324342474,0.23877367460575266,0.36561676,0.006904640186624733,0.37252139998662476,0.3587121196133753,0.25507789842000006,0.0071804214305954215,0.2622583198505955,0.24789747698940465
265,0.364702588,0.265689749,0.253847635,0.218101296,0.259413363,0.01852830564910036,0.27794166900910033,0.24088505771089963,0.367021933,0.009306544383597322,0.37632847768359734,0.35771538891640264,0.255125856,0.0072592296471435305,0.26238508600714355,0.24786662671285647
267,0.367809671,0.27615746280000003,0.25728117240000004,0.231830283,0.261310164,0.017664974099615982,0.278975137919616,0.24364518972038401,0.36971806890000003,0.012449613198852317,0.3821676820988523,0.35726845570114774,0.256172144,0.008414983910589185,0.2645871283305892,0.24775716050941085
268,0.370916754,0.286625177,0.26071471,0.24555927,0.26285945489999996,0.016087737241342936,0.2789471921413429,0.24677171765865702,0.37370516659999997,0.015340071067073104,0.38904523766707305,0.3583650955329269,0.25821676260000004,0.009410737133708847,0.26762749973370886,0.2488060254662912
269,0.378365791,0.278561026,0.263367069,0.245530251,0.264061237,0.014033912103352702,0.2780951487033527,0.25002732449664733,0.37898322640000004,0.017290933220129874,0.3962741596201299,0.3616922931798702,0.261259711,0.009053118604941563,0.27031282950494157,0.25220659229505843
270,0.385814828,0.270496875,0.266019428,0.245501233,0.263979025,0.014161409194884688,0.2781404340548847,0.24981761566511534,0.383368701,0.01707536656647821,0.40044406726647824,0.3662933341335218,0.26381343677999997,0.008132693090973479,0.27194612987097344,0.2556807436890265
271,0.393263864,0.262432725,0.268671787,0.245472214,0.26261282,0.015677914407305704,0.2782907340873057,0.2469349052726943,0.38686159,0.015638665755610043,0.40250025525561006,0.3712229237443899,0.26587794,0.006876710469943683,0.2727546507099437,0.2590012297700563
273,0.400712901,0.254368574,0.271324146,0.245443196,0.259962621,0.017260112305554853,0.27722273336555486,0.24270250875444516,0.38946189280000004,0.013569779653167729,0.4030316724531678,0.3758921131468323,0.267453221,0.005476373624079279,0.27292959490407925,0.2619768476559207
274,0.408161938,0.246304423,0.273976505,0.245414177,0.256028429,0.01763814987879352,0.27366657887879353,0.23839027912120647,0.391169611,0.0114513444208372,0.40262095502083717,0.3797182661791628,0.26853927990000004,0.004151629995793717,0.27269090989579375,0.2643876499042063
275,0.402343166,0.243932203,0.272517818,0.243039108,0.25081024350000003,0.01511952467368277,0.2659297681736828,0.23569071882631726,0.39198474289999996,0.010054430254859394,0.4020391731548594,0.38193031264514055,0.269136116,0.0032280672536967297,0.2723641833536967,0.26590804884630326
276,0.396524394,0.241559983,0.271059132,0.240664038,0.24661083220000002,0.012082200876263936,0.25869303307626396,0.23452863132373608,0.392757107,0.009147783415270056,0.40190489049527006,0.38360932366472994,0.269405478,0.002773576329054415,0.2721790547490544,0.2666319020909456
277,0.390705621,0.239187762,0.269600445,0.238288969,0.24343019510000002,0.008849608975779497,0.25227980407577955,0.23458058612422053,0.393486703,0.008817559592860092,0.4023042627328601,0.38466914354713994,0.269347367,0.0028572292352950497,0.272204596095295,0.26649013762470497
278,0.384886849,0.236815542,0.268141759,0.23591389940000002,0.24126833220000005,0.005810446037854281,0.24707877823785432,0.23545788616214577,0.394173531,0.009062370997289609,0.4032359020772896,0.38511116008271035,0.268961781,0.0031983425762813263,0.2721601239962813,0.26576343884371867
279,0.379068077,0.234443322,0.266683072,0.23353883,0.24012524350000003,0.003681114648080979,0.24380635814808102,0.23644412885191904,0.394817591,0.00977927058366667,0.4045968614836667,0.38503832031633334,0.26824872209999995,0.0034015561625468068,0.27165027826254673,0.26484716593745317
280,0.386089433,0.236566913,0.266060692,0.231516531,0.24000092899999997,0.0034638302789720956,0.24346475927897207,0.23653709872102788,0.395418883,0.010820370476118423,0.40623925307611847,0.3845985121238816,0.26720818890000003,0.0030254500890683567,0.2702336389890684,0.2641827388109317
281,0.393110788,0.238690504,0.265438312,0.22949423160000001,0.240355414,0.004043705971191805,0.2443991201311918,0.2363117081888082,0.396440231,0.01196777873785318,0.40840800959785317,0.38447245212214687,0.265698846,0.0037583924496267583,0.2694572379496268,0.2619404530503732
282,0.400132144,0.240814096,0.264815933,0.227471932,0.241188699,0.005052301092450051,0.24624100007245006,0.23613639788754995,0.397881636,0.012816933719830002,0.41069856939983,0.38506470196017,0.263720692,0.0054491434728419965,0.269169835372842,0.25827154842715805
283,0.407153499,0.242937687,0.264193553,0.225449633,0.242500783,0.006075128455490702,0.24857591191549072,0.2364256550045093,0.399743097,0.013009227934843902,0.4127523249948439,0.3867338691251561,0.26127372810000005,0.007589279552938612,0.26886300765293863,0.25368444854706146
284,0.414174855,0.245061278,0.263571173,0.223427334,0.24429166760000004,0.0068083808152206,0.25110004841522066,0.23748328678477945,0.40202461500000003,0.012081865900880567,0.4141064809008806,0.38994274909911947,0.258357954,0.009905208526878725,0.2682631626268787,0.24845274557312128
285,0.412556648,0.247477054,0.257424384,0.222713801,0.24656135140000002,0.006942347059905139,0.25350369845990517,0.23961900434009487,0.40472619,0.009007606844308225,0.41373379634430824,0.39571858265569176,0.25497336989999997,0.012249553606919133,0.2672229235069191,0.24272381629308085
286,0.410938442,0.249892831,0.251277596,0.222000268,0.24763387,0.005989879228992009,0.253623749468992,0.24164399101100797,0.40715855784000005,0.006290037072908103,0.41344859491290814,0.40086852076709195,0.25142812911999995,0.013725505155146346,0.2651536342751463,0.23770262396485362
287,0.409320235,0.252308607,0.245130807,0.22128673440000002,0.247509224,0.006205743706938982,0.253714967826939,0.24130348041306102,0.40932172,0.004339269945809369,0.41366098996580936,0.40498245007419065,0.24772223176000002,0.014503371918753217,0.26222560367875325,0.2332188598412468
288,0.407702029,0.254724384,0.23898401860000001,0.220573201,0.246187413,0.00869764849197816,0.25488506153197815,0.23748976454802184,0.41121567604000003,0.0040028677971559274,0.41521854383715595,0.4072128082428441,0.24385567781999998,0.014593672106107009,0.25844934992610696,0.22926200571389296
289,0.406083822,0.25714016,0.23283723,0.219859668,0.24366843700000002,0.012541633246559913,0.25621007024655995,0.2311268037534401,0.412840426,0.00526824055124642,0.4181086664512464,0.40757218534875356,0.23982846730000001,0.013897791670713344,0.2537262589707134,0.22593067562928668
290,0.41041311599999997,0.247292102,0.230608284,0.209846971,0.239952296,0.016848958303964594,0.2568012543039646,0.2231033376960354,0.41419597,0.007081600970740108,0.4212775705707401,0.40711436862925987,0.2356406,0.012147941640167767,0.24778854184016777,0.22349265855983222
291,0.41474241,0.237444043,0.228379339,0.199834274,0.236167781,0.019074313773809876,0.25524209509380985,0.2170934675461901,0.41495013521999996,0.007286244097312898,0.42223637931731284,0.4076638911226871,0.232544498,0.009672310375609262,0.24221680865560927,0.22287218790439076
292,0.419071704,0.22759598479999998,0.22615039320000002,0.189821578,0.232314893,0.019868654067689378,0.25218354702768936,0.21244623889231062,0.41510292276000005,0.0072083778799953546,0.4223113006399954,0.4078945448800047,0.230540162,0.007091438490732086,0.2376316000307321,0.2234487230492679
293,0.42340099800000003,0.21774792639999999,0.22392144760000002,0.179808881,0.228393631,0.01934690763451548,0.2477405385545155,0.20904672328548451,0.41465433222000003,0.007729011696078494,0.4223833439160785,0.40692532052392155,0.22962759,0.0053877139047438585,0.23501530388474384,0.22423987607525614
294,0.427730292,0.207899868,0.221692502,0.169796184,0.22440399519999996,0.017321376236960288,0.24172537143696024,0.20708261896303967,0.413604364,0.009326495579833791,0.4229308591798338,0.40427786802016624,0.229806784,0.0057510320636918405,0.23555781566369186,0.22405575153630816
295,0.420098305,0.209631908,0.22646336520000002,0.171255026,0.220345986,0.01301907578755103,0.23336506158755105,0.20732691001244896,0.41195301689999997,0.011910113547352488,0.42386313044735247,0.40004290335264747,0.23107774239999998,0.007601761805992699,0.23867950420599268,0.22347598059400728
296,0.412466317,0.21136394719999999,0.23123422840000002,0.172713867,0.216507372,0.009326773749131906,0.2258341459091319,0.20718059841086808,0.410525079,0.012927772129575167,0.42345285066957516,0.3975973064104248,0.232400727,0.008597062596854175,0.24099779001685417,0.22380366482314584
297,0.40483433,0.213095987,0.236005092,0.174172709,0.212888154,0.007041916715533612,0.2199300709955336,0.20584623756446638,0.40932054851999994,0.013051725787837325,0.42237227430783725,0.39626882273216263,0.23377573865999998,0.00897375994838578,0.24274949860838577,0.2248019787116142
298,0.39720234239999996,0.21482802639999998,0.240775955,0.17563155,0.20948833215999998,0.007352311116333064,0.21684064327633304,0.20213602104366693,0.408339427,0.012598150177375884,0.4209375770173759,0.39574127666262415,0.235202776,0.008758497259905526,0.24396127337990553,0.2264442788600945
299,0.389570355,0.216560066,0.245546818,0.177090392,0.206307906,0.009840323779173219,0.2161482295791732,0.1964675820208268,0.40758171350000005,0.011793807597138386,0.41937552109713844,0.39578790590286167,0.23668183980000004,0.00784270394130691,0.24452454374130694,0.22883913585869314
300,0.396133732,0.208905965,0.243838135,0.18044666040000001,0.203346875,0.013192186122508167,0.21653906132250816,0.19015468907749183,0.407047409,0.01086395016663557,0.41791135866663554,0.39618345833336444,0.23821292970000002,0.005826689903681173,0.2440396196036812,0.23238623979631884
301,0.40269711,0.201251864,0.242129451,0.18380292880000001,0.20098045188000002,0.014035033020985398,0.21501548490098543,0.1869454188590146,0.40613531495999994,0.009994600068935667,0.4161299150289356,0.3961407148910643,0.23970842,0.004155449809208645,0.24386387022920866,0.23555297061079136
302,0.40926048719999997,0.193597764,0.240420768,0.187159197,0.19920863583999998,0.013692765255502462,0.21290140109550243,0.18551587058449753,0.404845433,0.00991880911485772,0.41476424199485773,0.3949266237651423,0.24116831196000002,0.0033299539712489073,0.24449826593124893,0.2378383579887511
303,0.415823865,0.18594366280000002,0.238712084,0.190515466,0.198031427,0.012846028356527605,0.21087745543652758,0.1851853987234724,0.403177762,0.011235442782314737,0.41441320504231477,0.39194231947768526,0.24259260432000002,0.003877189993750317,0.24646979431375032,0.2387154143262497
304,0.422387242,0.178289562,0.237003401,0.193871734,0.197448826,0.012110682758894509,0.2095595083588945,0.18533814284110547,0.401132303,0.013972661410976717,0.41510496451097667,0.3871596416890233,0.24398129749999997,0.0053582774137810475,0.24933957491378103,0.2386230200862189
305,0.410977369,0.185967674,0.241418272,0.194104947,0.19746083139999998,0.012131774712667085,0.20959260611266706,0.1853290566873329,0.398709055,0.017782508048232372,0.4164915634482324,0.3809265473517676,0.245334392,0.007192155163410197,0.2525265466634102,0.2381422363365898
306,0.399567496,0.193645787,0.245833144,0.194338159,0.19860530312000002,0.013761765289839469,0.2123670684098395,0.18484353783016055,0.395156431,0.021511866906390533,0.4166682983263905,0.3736445645136095,0.24667240581999997,0.008073475148261731,0.2547458809682617,0.23859893067173824
307,0.388157624,0.201323899,0.250248015,0.194571372,0.200882241,0.015956875238571498,0.2168391159985715,0.1849253655214285,0.390474431,0.02456654449672747,0.4150409756567275,0.36590788666327256,0.24799534,0.008326279772073468,0.25632162023207344,0.2396690606879265
308,0.376747751,0.209002012,0.25466288659999997,0.194804584,0.20429164431999997,0.017767152264526492,0.22205879658452646,0.18652449205547347,0.38466305461999994,0.026431605293783342,0.4110946599137833,0.3582314493262166,0.249303195,0.008026049109659754,0.2573292445296598,0.24127714631034025
309,0.365337878,0.216680124,0.259077758,0.195037797,0.208833514,0.018351308170790673,0.22718482197079068,0.19048220562920934,0.377722302,0.02645277281110669,0.4041750746111067,0.3512695289888933,0.25059597069999995,0.007120648860261752,0.2577166195602617,0.2434753218397382
310,0.360607493,0.220350682,0.257218278,0.19178435200000002,0.21450784920000002,0.016540957469175475,0.2310488066691755,0.19796689173082455,0.369652173,0.023452397564164444,0.39310457026416445,0.34619977513583555,0.25187366629999997,0.005332447592241356,0.2572061138922413,0.2465412187077586
311,0.355877107,0.224021241,0.255358798,0.188530907,0.21983251722000002,0.014812826282228056,0.23464534350222807,0.20501969093777198,0.362082942,0.020684208870709677,0.38276715083070967,0.34139873308929036,0.25267224,0.004032117369770881,0.25670435714977086,0.2486401224102291
312,0.351146722,0.22769179920000002,0.253499317,0.185277462,0.22480751786000003,0.013319806527403156,0.2381273243874032,0.21148771133259686,0.35501460958000003,0.018402843103341632,0.37341745268334164,0.3366117664766584,0.252991691,0.003524690522890226,0.2565163816628902,0.24946700061710975
313,0.34641633639999997,0.231362358,0.251639837,0.18202401699999998,0.22943285111999998,0.012246530861284558,0.24167938198128452,0.21718632025871543,0.348447176,0.01691973738043161,0.3653669129404316,0.33152743817956837,0.25283202037999997,0.003694849472711183,0.25652686985271117,0.2491371709072888
314,0.341685951,0.235032916,0.249780357,0.178770572,0.233708517,0.011775716440034095,0.2454842334400341,0.22193280055996592,0.34238064,0.016516071572293685,0.3588967114722937,0.3258645683277063,0.252193228,0.0038901784940633365,0.2560834059940633,0.24830304900593667
315,0.335285062,0.239214355,0.249404007,0.181332034,0.237634516,0.012009951205177878,0.24964446670517787,0.22562456429482214,0.336815003,0.017280242533363955,0.354095245133364,0.31953476006663606,0.251075313,0.003244671793248981,0.254319984293249,0.247830640706751
316,0.328884173,0.24339579320000002,0.249027657,0.183893496,0.24048393580000002,0.010769813254145022,0.25125374905414505,0.229714122545855,0.330880035,0.018358932863852193,0.3492389675038522,0.3125211017761478,0.24966102474000001,0.0033501497622075017,0.2530111745022075,0.24631087497779253
317,0.322483283,0.24757723180000002,0.248651308,0.186454958,0.24225677790000005,0.009086326371049945,0.25134310427105,0.2331704515289501,0.324575736,0.01960342895268288,0.34417916497268286,0.30497230706731715,0.247950364,0.0043390318494410185,0.252289396069441,0.243611332370559
318,0.316082394,0.25175867,0.248274958,0.18901642,0.24295304180000002,0.008054405781857989,0.251007447581858,0.23489863601814204,0.317902107,0.020871328460479826,0.33877343520047987,0.2970307782795202,0.245943331,0.005861764384724344,0.25180509532472434,0.24008156655527566
319,0.309681505,0.255940109,0.247898608,0.191577882,0.24257272750000003,0.008724427000993202,0.2512971545009932,0.23384830049900682,0.310859147,0.022031077155086416,0.3328902239550864,0.2888280696449136,0.243639925,0.007632724440448069,0.2512726493404481,0.23600720045955192
320,0.30125781300000004,0.24884488540000002,0.24307540019999999,0.190474755,0.241115835,0.011034102455902974,0.252149937455903,0.23008173254409703,0.303446856,0.022956856395379432,0.3264037125953794,0.2804899998046206,0.24104014609999996,0.009506416080904783,0.25054656218090476,0.2315337300190952
321,0.292834121,0.24174966180000002,0.23825219239999998,0.189371628,0.23940748571999998,0.012575954835119337,0.25198344055511934,0.22683153088488064,0.29614128922000005,0.02332059230780192,0.31946188152780197,0.2728206969121981,0.238940702,0.009768704087116227,0.2487094062071162,0.22917199803288377
322,0.284410429,0.234654438,0.233428985,0.188268501,0.23744767965999997,0.01338631622266584,0.2508339958826658,0.22406136343733413,0.288942446,0.023200894554344893,0.3121433404143449,0.26574155130565513,0.23734159295999996,0.009227909801148704,0.24656950276114867,0.22811368315885125
323,0.275986737,0.227559215,0.228605777,0.187165374,0.23523641682000002,0.013353445725684511,0.24858986254568452,0.2218829710943155,0.281850326,0.022641788968900223,0.30449211508890023,0.25920853715109976,0.236242819,0.008343392884472204,0.24458621150447218,0.2278994257355278
324,0.267563045,0.220463991,0.223782569,0.186062247,0.232773697,0.01218781708184023,0.2449615142818402,0.22058588011815977,0.27486493,0.021661493393412622,0.2965264233934126,0.2532034366065874,0.23564437909999997,0.007562564077463748,0.24320694317746372,0.22808181502253622
325,0.262229392,0.222130862,0.22840956739999999,0.188310179,0.23005952079999997,0.009081967610522846,0.23914148841052282,0.22097755318947712,0.267986258,0.020252842069324557,0.28823909956932453,0.24773341543067542,0.235546274,0.007390336315659324,0.24293661071565933,0.22815593808434068
326,0.256895739,0.223797733,0.23303656579999998,0.19055811179999999,0.227256189,0.0066364921573215125,0.2338926811173215,0.22061969680267848,0.262375737,0.017610597036398157,0.2799863343163982,0.24476514024360185,0.23568546502000004,0.007559078236522528,0.24324454325652256,0.22812638678347752
327,0.251562086,0.225464603,0.237663564,0.192806044,0.22436370167999997,0.005877707192621723,0.2302414088726217,0.21848599448737824,0.258033369,0.014310145242593997,0.272343514582594,0.243723224097406,0.23606195096000002,0.00779130896970087,0.2438532599297009,0.22827064199029914
328,0.246228433,0.227131474,0.242290563,0.19505397659999998,0.22138205896000002,0.00743399385622467,0.2288160528162247,0.21394806510377534,0.254959154,0.010912882741276839,0.2658720364212768,0.24404627093872316,0.236675732,0.007802596577165504,0.2444783287971655,0.22887313564283449
329,0.24089478,0.228798345,0.246917561,0.197301909,0.21831126079999996,0.010363850308612373,0.22867511110861233,0.2079474104913876,0.25315309,0.008204632616682918,0.2613577229166829,0.24494845768331708,0.237526809,0.00727057570679426,0.24479738450679425,0.23025623309320573
330,0.245152611,0.220811567,0.244467306,0.190038803,0.21515130719999997,0.013861664145490258,0.22901297134549023,0.20128964305450972,0.252615179,0.0072790401331141626,0.25989421933311413,0.2453361390668858,0.238615181,0.005609360803497035,0.24422454150349704,0.23300581989650299
331,0.249410442,0.212824789,0.242017052,0.18277569700000001,0.21170457865999998,0.01604636816567583,0.22775094682567582,0.19565821049432414,0.25226606224000003,0.006836987405796384,0.2591030496457964,0.24542907483420365,0.23841835158000002,0.006026297449378405,0.24444464902937843,0.2323920541306216
332,0.253668272,0.204838011,0.23956679720000001,0.175512591,0.207971075,0.017220437072004904,0.2251915122520049,0.19075063810799509,0.25210573942000003,0.006734389529383898,0.2588401289493839,0.24537134989061613,0.23693632144000004,0.008718071419141578,0.24565439285914162,0.22821825002085847
333,0.257926103,0.196851233,0.237116543,0.168249485,0.203950797,0.01737479486176584,0.22132559162176585,0.18657600189823415,0.25213421074000003,0.0067324372822685,0.25886664802226855,0.24540177345773154,0.23416909028000005,0.012169977144390479,0.24633906742439052,0.22199911313560958
334,0.262183934,0.188864455,0.234666288,0.160986379,0.19964374339999996,0.01629487633659842,0.2159386197365984,0.18334886706340153,0.252351476,0.00655334825956374,0.2589048244595637,0.24579812794043623,0.23011665810000004,0.015465874151027806,0.24558253225102783,0.21465078394897225
335,0.258738222,0.18766357639999998,0.226441276,0.160358432,0.19504991509999997,0.013376494873091192,0.20842640997309117,0.18167342022690877,0.252757536,0.005852966266603328,0.2586105020666033,0.24690456953339665,0.22477902490000004,0.01802260236208138,0.24280162726208143,0.20675642253791865
336,0.255292511,0.186462698,0.218216264,0.159730485,0.191514338,0.010076137118063898,0.2015904754580639,0.1814382012219361,0.252613124,0.006075055548674882,0.2586881794086749,0.24653806831132513,0.220588313,0.017806850532345646,0.23839516375234565,0.20278146268765435
337,0.251846799,0.18526181919999998,0.209991253,0.159102539,0.18903701311999999,0.006751470109167912,0.1957884832291679,0.18228554301083208,0.25191824038000005,0.006832310441559219,0.2587505508215593,0.24508592993844083,0.21754452306000002,0.016272276794670998,0.23381679985467102,0.20127224626532902
338,0.24840108760000001,0.184060941,0.201766241,0.158474592,0.187617939,0.003986433150410261,0.19160437259041024,0.18363150628958974,0.250672885,0.0075727419944365435,0.2582456273544365,0.24310014336556343,0.21564765441999997,0.014420069587426072,0.23006772400742603,0.2012275848325739
340,0.244955376,0.182860062,0.193541229,0.157846645,0.187257117,0.003128909004698301,0.1903860263046983,0.1841282082953017,0.248877059,0.007787859069675176,0.25666491786967516,0.24108919973032483,0.21489770730000002,0.013333553774859761,0.22823126107485978,0.20156415352514026
341,0.243708491,0.18545579939999998,0.20256019,0.162005681,0.18795454669999997,0.004140684786493589,0.19209523148649357,0.18381386191350638,0.24653076070000002,0.006805872869922129,0.25333663356992214,0.2397248878300779,0.21529468170000002,0.014028495984686785,0.2293231776846868,0.20126618571531324
342,0.242461607,0.188051537,0.21157915,0.166164717,0.189798633,0.007068197386417937,0.19686683006641792,0.18273043529358207,0.24539210007999998,0.0053288038288094065,0.2507209039088094,0.24006329625119058,0.21628365,0.015201191925035265,0.23148484194503527,0.20108245809496472
343,0.241214722,0.190647274,0.220598111,0.17032375360000002,0.192789375,0.010827459821099745,0.20361683506109976,0.18196191541890025,0.245461077,0.005473689997984447,0.25093476693798444,0.23998738694201555,0.217864612,0.0162129703737079,0.2340775826337079,0.20165164188629212
344,0.239967838,0.19324301160000001,0.22961707139999998,0.17448279,0.196926774,0.014805559563159343,0.21173233394315935,0.18212121481684065,0.24673769127999998,0.0080233728533316,0.25476106413333155,0.23871431842666838,0.220037568,0.016494210533740186,0.23653177895374017,0.20354335788625982
345,0.238720953,0.195838749,0.238636032,0.178641826,0.20221083,0.018637112708352666,0.22084794280835265,0.18357371739164732,0.249221943,0.011630669005620115,0.2608526121056201,0.23759127409437988,0.222802519,0.015370209497342968,0.23817272799734296,0.20743230900265702
346,0.247351616,0.20610443620000002,0.23633095939999998,0.184696072,0.20864154240000002,0.022007975180515282,0.2306495175805153,0.18663356721948474,0.252913832,0.015380805063061545,0.26829463746306154,0.23753302733693843,0.226159463,0.011430157125713108,0.2375896196257131,0.2147293053742869
347,0.255982279,0.216370123,0.234025887,0.190750319,0.21397613095999998,0.022227700226071814,0.2362038311860718,0.19174843073392817,0.25603003,0.01642955068106742,0.2724595809410674,0.23960047957893257,0.229140706,0.007948696571079888,0.23708940247107987,0.2211920093289201
348,0.264612943,0.22663581060000001,0.23172081419999999,0.196804565,0.218214596,0.020725290166568718,0.2389398859465687,0.19748930561343128,0.258570537,0.01605834307335184,0.2746288797533519,0.24251219360664816,0.231746249,0.005420999188649829,0.23716724788864982,0.22632524951135016
349,0.273243606,0.23690149780000003,0.229415742,0.20285881160000002,0.22135693686000005,0.01832426443193445,0.2396812012919345,0.2030326724280656,0.260535352,0.014855821777830715,0.27539117343783076,0.24567952988216932,0.23397609090000002,0.00488547716689626,0.2388615680668963,0.22909061373310374
350,0.281874269,0.247167185,0.227110669,0.208913058,0.22340315419999998,0.015805394514110577,0.23920854871411057,0.2075977596858894,0.261924475,0.013285382051529324,0.27520985725152936,0.24863909314847069,0.235830233,0.00634710689201275,0.24217733939201275,0.22948312560798723
351,0.27487047000000003,0.238801685,0.232372624,0.20382842720000002,0.22435324779999996,0.014164745629523858,0.23851799342952382,0.2101885021704761,0.262737907,0.011881699517432317,0.27461960681743236,0.2508562077825677,0.237308674,0.008447596466863045,0.24575626996686306,0.22886107703313696
352,0.267866671,0.23043618500000002,0.237634578,0.198743796,0.22447853678000002,0.013989859138661687,0.2384683959186617,0.21048867764133833,0.26291526336000004,0.011637234192856354,0.2745524975528564,0.2512780291671437,0.23900571992000003,0.009822137355009112,0.24882785727500914,0.2291835825649909
353,0.260862872,0.222070685,0.242896533,0.19365916560000002,0.223779021,0.014601840293944257,0.23838086143394427,0.20917718084605574,0.262456543,0.012024840511802148,0.27448138389180216,0.2504317028681979,0.240921372,0.010581702697949728,0.2515030744579497,0.23033966906205028
354,0.253859073,0.213705185,0.24815848740000002,0.188574535,0.222254701,0.015058958653809249,0.23731365953380923,0.20719574222619075,0.261361747,0.012301882455874902,0.2736636298158749,0.2490598649041251,0.24305562902000002,0.010671767619847705,0.2537273966398477,0.23238386140015233
355,0.246855274,0.205339685,0.253420442,0.183489904,0.21990557600000002,0.014335123584545771,0.2342406995845458,0.20557045241545424,0.259630875,0.011644454567914455,0.27127532986791447,0.24798642073208554,0.24540849170000004,0.009895906151166228,0.25530439785116626,0.2355125855488338
356,0.24912517680000001,0.207357326,0.253301424,0.18410055960000002,0.21673164649999999,0.010674882125780815,0.2274065286257808,0.20605676437421916,0.257263927,0.008638290907806899,0.2659022181078069,0.24862563629219311,0.24797996,0.007713160589845352,0.2556931203898454,0.24026679921015465
357,0.25139508,0.209374967,0.253182405,0.184711215,0.21439470838000002,0.00734519396829817,0.22173990234829818,0.20704951441170186,0.255839695,0.00625942727008215,0.2620991220700822,0.24958026752991785,0.249672575,0.005425623246404215,0.2550981979464042,0.2442469514535958
358,0.253664982,0.211392608,0.253063387,0.185321871,0.212894762,0.00479380710133761,0.21768856874133763,0.2081009545386624,0.255358178,0.0053506730609136155,0.26070885116091363,0.25000750503908636,0.250486336,0.003780270536665644,0.25426660693666564,0.24670606586333438
359,0.255934885,0.213410249,0.252944368,0.185932526,0.21223180628000002,0.0037225530378437776,0.2159543593178438,0.20850925324215625,0.255819377,0.006033111532450583,0.2618524886324506,0.24978626556754943,0.250421245,0.0039281882068728045,0.2543494331068728,0.2464930566931272
360,0.258204788,0.21542789,0.25282535,0.186543182,0.212405842,0.0038379826545094403,0.21624382495450944,0.20856785964549057,0.25722329180000003,0.007070531974772642,0.2642938237747727,0.2501527598252274,0.2494773,0.005393279418632015,0.254870579618632,0.24408402078136798
361,0.260628146,0.215432304,0.249298773,0.185087261,0.21341687,0.0030126640327162633,0.21642953373271628,0.21040420566728374,0.259569922,0.007140917833868103,0.26671084003386814,0.2524290043661319,0.247654502,0.006807426098020499,0.2544619283980205,0.2408470762019795
362,0.263051504,0.215436718,0.245772195,0.18363134,0.213436886,0.0029682683039209566,0.21640515444392097,0.21046861783607904,0.26117276382000004,0.006283382211431585,0.26745614603143164,0.25488938160856844,0.245482089,0.008140875670013573,0.2536229645300136,0.23734121318998644
363,0.26547486200000003,0.215441131,0.242245618,0.182175419,0.212465892,0.0051964978295998806,0.2176623894495999,0.20726939379040013,0.26203181665999997,0.005309891613773701,0.2673417082737737,0.25672192504622626,0.24296006,0.009312554289864036,0.252272614169864,0.23364750559013597
364,0.26789822,0.215445545,0.23871904,0.180719498,0.21050388613999998,0.008377217579957394,0.2188811037199574,0.20212666856004258,0.26214708072000004,0.00511709940780926,0.2672641801278093,0.2570299813121908,0.24008841535999997,0.010232956243732935,0.2503213716037329,0.22985545911626704
365,0.270321578,0.215449959,0.235192463,0.179263577,0.20755087,0.011760464710469373,0.21931133441046938,0.19579040498953063,0.261518556,0.0062299155092280165,0.26774847150922804,0.255288640490772,0.236867155,0.01079124981861181,0.2476584051186118,0.22607590548138817
366,0.265153593,0.20755749,0.23157728919999998,0.177823451,0.203606842,0.014994127687050714,0.21860096998705073,0.1886127146129493,0.26014624249999996,0.008231033331374878,0.26837727583137483,0.2519152091686251,0.23329628,0.010831891298406093,0.24412817099840609,0.2224643884015939
367,0.259985608,0.199665022,0.227962115,0.176383325,0.199716025,0.01655181037943399,0.216267835539434,0.18316421478056602,0.25864520562000004,0.009416664561407582,0.26806187018140765,0.24922854105859246,0.229973287,0.01046820920018047,0.24044149652018046,0.21950507811981954
368,0.254817623,0.191772553,0.224346942,0.1749432,0.19587841828000002,0.016946043402834034,0.21282446168283406,0.17893237487716598,0.257015445,0.009963759937041102,0.2669792052970411,0.24705168542295888,0.226898178,0.009807310080101873,0.23670548824010187,0.2170908680798981
369,0.249649638,0.183880085,0.220731768,0.173503074,0.192094022,0.01630542982118244,0.20839945148118244,0.17578859183881757,0.25525696171999995,0.009856061403648888,0.2651130231236488,0.24540090031635106,0.22407095221999995,0.008927018764728548,0.2329979709847285,0.2151439334552714
370,0.244481653,0.175987616,0.217116594,0.172062948,0.188362835,0.014541829707978975,0.202904665007979,0.17382100559202102,0.253369755,0.008929872591164283,0.2622996272911643,0.24443988210883572,0.22149161,0.007890549777366087,0.22938215927736608,0.2136010597226339
372,0.245617777,0.176524132,0.216068849,0.178588021,0.18468485920000002,0.011195947515216284,0.1958808067152163,0.17348891168478375,0.25135382430000003,0.006666395710492434,0.25802022001049246,0.2446874285895076,0.21916015,0.006755249704248669,0.22591539970424868,0.21240490029575132
373,0.246753901,0.177060649,0.21502110359999999,0.185113093,0.181932254,0.007823553447112977,0.18975580700711298,0.17410870011288704,0.24958887177999997,0.00463326044159801,0.254222132221598,0.24495561133840196,0.21705645476000002,0.0056427050660661565,0.22269915982606617,0.21141374969393387
374,0.247890026,0.17759716520000002,0.213973358,0.191638166,0.180105018,0.004753058591789834,0.18485807697178985,0.17535195978821017,0.24807489713999997,0.003067513475670535,0.2511424106156705,0.24500738366432945,0.21518052378000002,0.0046441873452467055,0.21982471112524674,0.2105363364347533
375,0.24902615,0.178133682,0.212925613,0.198163238,0.179203154,0.002709565994532872,0.18191271965453287,0.17649358766546713,0.2468119,0.0025370675424627397,0.24934896792246275,0.24427483283753726,0.213532357,0.003893604547507694,0.2174259616075077,0.2096387525124923
376,0.250162274,0.178670198,0.211877868,0.204688311,0.179226659,0.0027552808315265253,0.1819819402315265,0.17647137856847347,0.24579988149999998,0.0032088406298418585,0.24900872212984185,0.24259104087015812,0.212111955,0.0035511981732629723,0.21566315277326298,0.20856075642673705
377,0.247504068,0.180031434,0.210540337,0.202181903,0.18017553560000002,0.003124954615635419,0.18330049021563544,0.1770505809843646,0.24503884050000005,0.004279939624939871,0.2493187801249399,0.2407589008750602,0.210919316,0.003683888684041717,0.2146032050840417,0.2072354277159583
378,0.24484586160000002,0.18139267,0.209202806,0.199675495,0.18076562014000003,0.002908480309308682,0.1836741004493087,0.17785713983069135,0.244220561,0.004894992554389598,0.24911555399438962,0.2393255688856104,0.20982541177999997,0.0036082287968360574,0.21343364057683603,0.2062171829831639
379,0.242187655,0.182753906,0.207865274,0.197169086,0.18099691301999998,0.0026626913124023557,0.18365960433240233,0.17833422170759763,0.24334504432000004,0.005166953103025049,0.2485119974230251,0.23817809121697497,0.208830241,0.003381233842995905,0.2122114745829959,0.2054490068970041
380,0.23952944920000002,0.184115142,0.206527743,0.194662678,0.180869414,0.0028663107088027317,0.18373572494880272,0.17800310353119728,0.24241228914000007,0.005096757607699613,0.2475090467476997,0.23731553153230045,0.207933803,0.0030369762895419796,0.21097077956954197,0.20489682699045803
381,0.236871243,0.185476378,0.205190212,0.19215627,0.180383124,0.003679249645456451,0.18406237344545645,0.17670387415454353,0.24142229590000003,0.004607321365716238,0.24602961726571626,0.2368149745342838,0.207136099,0.0025957044694832946,0.20973180386948329,0.2045403949305167
382,0.237434987,0.182424978,0.20512980260000002,0.188363483,0.179538042,0.004888284159806413,0.18442632585980642,0.1746497575401936,0.24037506460000002,0.0034430852534568573,0.24381814985345687,0.23693197934654317,0.206437129,0.0020635024175197987,0.2085006315175198,0.20437362668248021
383,0.23799873,0.179373578,0.205069393,0.184570697,0.17868393306000002,0.0055003517758148174,0.18418428483581484,0.1731835812841852,0.23975704248000002,0.0024255929816339996,0.24218263546163402,0.23733144949836602,0.20579508064000002,0.001589324685240569,0.20738440532524058,0.20420575595475945
384,0.238562474,0.176322177,0.20500898380000002,0.18077791,0.177820798,0.005701607127231023,0.18352240500723102,0.17211919075276896,0.23956822954000004,0.0020260345285390033,0.24159426406853904,0.23754219501146104,0.205209954,0.001232348677673712,0.20644230269767372,0.20397760534232628
385,0.239126217,0.173270777,0.204948574,0.176985124,0.17694863615999998,0.005527562243148511,0.1824761984031485,0.17142107391685146,0.239808626,0.0024661818769123544,0.24227480765691237,0.23734244390308765,0.204681749,0.0010917425974947099,0.2057734918374947,0.2035900066425053
386,0.239689961,0.170219377,0.204888165,0.173192337,0.176067448,0.004928026767591783,0.18099547466759178,0.17113942113240824,0.24047823120000006,0.003185961255473457,0.24366419245547352,0.2372922699445266,0.204210466,0.00121641973462148,0.20542688603462148,0.20299404656537853
387,0.241323847,0.171490348,0.204119852,0.176938107,0.175177233,0.0036874120549621205,0.17886464515496212,0.17148982104503788,0.241577046,0.0036628818865634774,0.24523992768656347,0.23791416391343653,0.203796105,0.00151475276768665,0.20531085796768664,0.20228135243231335
388,0.242957732,0.172761318,0.203351539,0.180683878,0.174838006,0.003046987026167068,0.17788499274616706,0.17179101869383293,0.242944011,0.004418178518253679,0.24736218919825367,0.2385258321617463,0.203650015,0.0014404587321779638,0.20509047351217796,0.20220955604782204
389,0.24459161780000002,0.174032289,0.202583227,0.184429648,0.17504976576000003,0.0034448356742291806,0.1784946014342292,0.17160493008577085,0.244579126,0.005318571172870374,0.24989769701287037,0.23926055466712962,0.203772195,0.0016154192491211578,0.20538761428912114,0.20215677579087885
390,0.24622550340000002,0.175303259,0.201814914,0.188175419,0.175812513,0.004454375404874307,0.1802668886248743,0.17135813781512568,0.246482391,0.0062501272538342785,0.25273251853383427,0.2402322640261657,0.20416264598000003,0.002281933758936628,0.20644457973893665,0.2018807122210634
391,0.247859389,0.17657423,0.201046601,0.191921189,0.177126248,0.00544794290501757,0.18257419100501757,0.17167830519498242,0.248653807,0.00712167852230914,0.25577548552230917,0.24153212847769087,0.204821368,0.00327060020827123,0.20809196780827122,0.20155076739172878
392,0.251104635,0.179032704,0.203668898,0.19419936799999998,0.17899097,0.005985907884816872,0.18497687828481688,0.17300506251518313,0.251093373,0.007850974959352343,0.25894434795935234,0.24324239804064768,0.20574835989999998,0.004407672227600398,0.21015603212760037,0.2013406876723996
393,0.254349882,0.181491178,0.206291196,0.196477547,0.180219909,0.005518150154118889,0.18573805889411887,0.1747017585858811,0.253432753,0.008097945983107105,0.2615306994031071,0.2453348074368929,0.20646693472000002,0.004689415470801658,0.21115635019080167,0.20177751924919837
394,0.257595128,0.183949652,0.208913493,0.198755726,0.180813063,0.00491293991898778,0.18572600303898779,0.17590012320101223,0.255671948,0.00797452688145221,0.26364647514145223,0.2476974213785478,0.20697709205999998,0.00458926485725335,0.21156635691725334,0.20238782720274662
395,0.260840375,0.186408126,0.211535791,0.201033905,0.180770434,0.004979709879469427,0.18575014341946944,0.17579072366053056,0.257810958,0.007528476140509273,0.26533943366050927,0.2502824813794907,0.207278832,0.0043618332699700306,0.21164066518997002,0.20291699865002996
396,0.264085621,0.1888666,0.214158088,0.203312084,0.18009202,0.006135323385558507,0.1862273433855585,0.1739566966144415,0.25984978119999996,0.006764283593070598,0.26661406479307054,0.2530854976069294,0.207372154,0.004240230659452971,0.21161238495945298,0.20313192364054702
397,0.264717651,0.183779731,0.2113056,0.196832386,0.17877782250000002,0.008073836414889079,0.18685165891488908,0.17070398608511095,0.261788419,0.005628772918768439,0.2674171922187685,0.25615964638123156,0.20725705919999998,0.004441834300584252,0.21169889350058424,0.20281522489941572
398,0.26534968059999997,0.178692862,0.208453113,0.190352687,0.177295565,0.009290755881503696,0.1865863211215037,0.16800480935849632,0.264067123,0.0054320888721921525,0.26949921163219215,0.25863503388780784,0.20645887431999999,0.005697838389107107,0.2121567127091071,0.20076103593089287
399,0.26598171,0.173605993,0.205600625,0.183872989,0.175645248,0.009907912913364176,0.18555316113336418,0.1657373353066358,0.266685892,0.006444977930515022,0.273130869510515,0.260240913649485,0.20497759965999998,0.0074134377636657445,0.21239103742366572,0.19756416189633424
400,0.26661374,0.168519124,0.20274813760000002,0.17739329040000001,0.173826871,0.009883063036479517,0.18370993447647951,0.1639438084035205,0.269644726,0.008325338898200259,0.27797006465820023,0.26131938686179973,0.202813235,0.009103479088006489,0.2119167143080065,0.1937097561319935
401,0.26724577,0.163432255,0.19989565,0.170913592,0.17184043489999998,0.009033092559995378,0.18087352745999535,0.1628073423400046,0.272943625,0.010658092626135918,0.2836017179261359,0.26228553267386406,0.199965781,0.010428795814060273,0.2103945768140603,0.18953698518593973
402,0.27389167,0.164210131,0.19568705,0.167889622,0.16968593859999997,0.00681894048595086,0.17650487908595083,0.16286699811404912,0.27658259,0.013205474496584718,0.2897880646965847,0.26337711570341527,0.19643523699999998,0.011048043753012481,0.20748328075301248,0.1853871932469875
403,0.28053757,0.164988008,0.191478449,0.164865652,0.168356759,0.004747192979591419,0.1731039518995914,0.16360956594040857,0.280110208,0.01434623182156452,0.2944564394815645,0.2657639758384355,0.19332020710000003,0.010777589503890975,0.204097796603891,0.18254261759610907
404,0.28718347,0.165765884,0.187269849,0.16184168140000002,0.167852896,0.003674415730319701,0.1715273115903197,0.16417848012968028,0.28352647768000006,0.014507436645744764,0.29803391432574483,0.2690190410342553,0.190620691,0.009912070412653875,0.20053276171265388,0.18070862088734613
405,0.29382937000000003,0.166543761,0.18306124840000002,0.15881771120000002,0.168174349,0.004317907993691478,0.17249225741369148,0.16385644142630854,0.2868314,0.013814387446764003,0.300645787706764,0.273017012813236,0.18833669,0.00862462951103258,0.19696131911103257,0.17971206008896742
406,0.30047527,0.167321637,0.178852648,0.155793741,0.16932111960000001,0.005716096912691454,0.17503721651269147,0.16360502268730856,0.29002497540000005,0.012220685420704671,0.3022456608207047,0.2778042899792954,0.186468202,0.0070326066143049865,0.193500808614305,0.179435595385695
407,0.299993825,0.170487934,0.180155301,0.155958101,0.17129320639999998,0.006764434800653672,0.17805764120065365,0.1645287715993463,0.29310720310000005,0.009398013357012614,0.30250521645701267,0.2837091897429874,0.185015229,0.005216697114338502,0.1902319256143385,0.1797985313856615
408,0.29951238080000003,0.173654231,0.181457955,0.156122461,0.172438131,0.006390993426042045,0.17882912434604203,0.16604713749395794,0.29449249132000005,0.006954095303094262,0.3014465866230943,0.2875383960169058,0.183615475,0.003689397191198489,0.1873048722711985,0.17992607788880152
409,0.299030936,0.176820529,0.182760608,0.15628682,0.172755893,0.006049273346930518,0.1788051665069305,0.1667066198130695,0.29418084,0.007680840053301452,0.30186168011330144,0.28650000000669856,0.182268942,0.002866151345986424,0.1851350930859864,0.17940279039401358
410,0.298549492,0.179986826,0.184063262,0.15645118,0.172246493,0.0068630374323224,0.1791095305523224,0.16538345568767762,0.29217224931999997,0.01142684022588053,0.3035990895458805,0.28074540909411944,0.18097562847999998,0.003250947734510015,0.18422657621451,0.17772468074548997
411,0.298068047,0.183153123,0.185365915,0.15661554,0.170909931,0.009050037375579594,0.1799599681755796,0.1618598934244204,0.288466719,0.01594479978548091,0.3044115188854809,0.2725219193145191,0.179735535,0.00449438524201497,0.18422992054201498,0.17524115005798502
412,0.287744552,0.175659377,0.181689515,0.155104267,0.168746206,0.012081958785516695,0.18082816498551668,0.15666424741448332,0.283064249,0.020048314452774926,0.30311256385277496,0.2630159349472251,0.178548662,0.0060510154341796895,0.1845996776341797,0.17249764676582033
413,0.277421057,0.16816563,0.178013116,0.153592994,0.166535717,0.0136484670513383,0.1801841837313383,0.1528872496286617,0.277324614,0.02270322974944793,0.30002784356944795,0.25462138407055207,0.177346908,0.006838587618651519,0.18418549583865151,0.17050832060134846
414,0.267097563,0.160671884,0.174336716,0.152081722,0.164278462,0.014195960619234409,0.17847442285923443,0.15008250162076558,0.271247812,0.024188594907805158,0.2954364072678052,0.24705921745219483,0.176130273,0.007103064349565155,0.18323333770956515,0.16902720901043486
415,0.256774068,0.153178137,0.170660317,0.15057044879999998,0.161974443,0.013798348838344316,0.17577279171834434,0.1481760940416557,0.264833845,0.024504648238739293,0.2893384932587393,0.24032919678126072,0.174898758,0.0068901803367469785,0.181788937956747,0.16800857728325302
416,0.246450573,0.145684391,0.166983917,0.149059176,0.159623659,0.012310980417257093,0.17193463901725708,0.1473126781827429,0.258082712,0.023461376327003774,0.28154408812700377,0.2346213354729962,0.173652361,0.006134008459711778,0.17978636945971177,0.16751835254028824
417,0.24259747,0.148383039,0.16813776160000002,0.15162073639999998,0.157226109,0.009147695359498378,0.1663738047594984,0.14807841404050162,0.250994413,0.020567838632151215,0.2715622513321512,0.23042657406784878,0.17239108350000001,0.0045500620243659525,0.17694114552436596,0.16784102147563407
418,0.238744366,0.151081687,0.169291606,0.15418229679999998,0.155091102,0.006465831779395976,0.16155693405939597,0.14862527050060403,0.24475959877999998,0.017395017368281567,0.26215461614828156,0.22736458141171842,0.17105523792000002,0.0033083346593408528,0.17436357257934088,0.16774690326065916
419,0.234891263,0.15378033500000002,0.170445451,0.156743857,0.153218637,0.0047396926276682605,0.15795832986766828,0.14847894461233174,0.23937827,0.014198284930301702,0.25357655497030174,0.2251799851096983,0.169644824,0.0030049955840379928,0.172649819844038,0.166639828675962
420,0.231038159,0.15647898300000002,0.171599295,0.159305418,0.151608714,0.004660302743091931,0.15626901702309193,0.14694841153690807,0.23485042647999999,0.011300306317835625,0.24615073279783561,0.22355012016216436,0.168159843,0.003949513023901743,0.17210935554390172,0.16421032949609826
421,0.227185056,0.159177631,0.17275314,0.161866978,0.150261333,0.005930736810569006,0.156192070210569,0.144330596589431,0.231176068,0.009148453768733923,0.2403245218687339,0.22202761433126608,0.166600293,0.005590599329844542,0.17219089202984456,0.16100969337015547
422,0.225396413,0.154309305,0.16833106,0.15751607139999999,0.14917649460000001,0.007614214893813513,0.15679070949381352,0.1415622797061865,0.228355195,0.008216908933936243,0.23657210383393623,0.22013828596606377,0.164966175,0.007520979391679799,0.17248715419167981,0.1574451954083202
423,0.22360776999999998,0.14944098,0.163908979,0.153165165,0.1486816,0.007829309985340933,0.15651090960534092,0.14085228963465907,0.22635038763999998,0.0066527413813596715,0.23300312902135967,0.2196976462586403,0.16394702,0.007731036532848447,0.17167805631284846,0.15621598324715155
424,0.221819127,0.144572654,0.159486899,0.148814258,0.148776648,0.007867361900246603,0.1566440103602466,0.14090928655975338,0.225161646,0.005064534152589968,0.23022618047258997,0.22009711216741001,0.163542828,0.007523437099736607,0.1710662647397366,0.1560193905402634
425,0.220030484,0.139704329,0.155064818,0.144463352,0.149461641,0.008614184461719231,0.15807582558171923,0.14084745665828075,0.224788971,0.0043566757174506535,0.22914564665745066,0.22043229522254934,0.163753598,0.007763980647167621,0.17151757902716763,0.15598961773283238
426,0.218241841,0.134836003,0.150642738,0.140112445,0.150736578,0.010504298279470189,0.1612408758794702,0.1402322793205298,0.22523236149999998,0.005206148076632928,0.2304385095766329,0.22002621342336706,0.164579332,0.009027420675359351,0.17360675267535935,0.15555191132464063
427,0.22254939699999998,0.143434089,0.157946211,0.144567159,0.152601458,0.013420108018419382,0.16602156591841938,0.1391813498815806,0.226491818,0.006959272284422268,0.2334510902844223,0.21953254571557773,0.166020029,0.011332220653491149,0.17735224915349115,0.15468780784650885
428,0.226856953,0.152032175,0.165249685,0.149021873,0.154422935,0.014838800483852695,0.1692617357838527,0.13958413481614731,0.22770228872000003,0.007754824059438982,0.235457112779439,0.21994746466056106,0.167035588,0.011997848487894916,0.17903343648789494,0.1550377395121051
429,0.231164509,0.160630262,0.172553158,0.153476587,0.15620101,0.015235498172149357,0.17143650797214938,0.14096551162785065,0.22886377366000002,0.007941001077847239,0.23680477473784725,0.2209227725821528,0.16762601049999998,0.011972138010710754,0.17959814851071074,0.15565387248928922
430,0.235472065,0.169228348,0.17985663159999998,0.157931301,0.157935681,0.014744014895271369,0.17267969629527136,0.14319166650472864,0.22997627282000002,0.007617094134762297,0.23759336695476233,0.22235917868523772,0.167791296,0.011858152332540698,0.1796494483325407,0.1559331436674593
431,0.239779621,0.177826434,0.187160105,0.162386015,0.15962695,0.01332177221070776,0.17294872231070776,0.14630517788929223,0.23103978620000004,0.006769432781715668,0.2378092189817157,0.22427035341828438,0.167531445,0.01219179564179622,0.17972324014179622,0.15533964885820375
432,0.23750112,0.172524079,0.178486655,0.157802513,0.16127481589999998,0.010669661082427138,0.17194447698242712,0.15060515481757283,0.23205431379999997,0.005221574599744933,0.2372758883997449,0.22683273920025504,0.16684645599999998,0.013380579440414936,0.1802270354404149,0.15346587655958505
433,0.235222619,0.167221725,0.16981320419999998,0.153219011,0.161552693,0.01017826505320501,0.17173095843320502,0.15137442832679499,0.23248055758000002,0.004480908598300952,0.23696146617830097,0.22799964898169908,0.16534651,0.015205417490733515,0.1805519270707335,0.1501410920892665
434,0.232944119,0.16191937,0.161139754,0.14863551,0.160460583,0.011774107567139811,0.17223469010713982,0.1486864749728602,0.232318518,0.004729282148127553,0.23704779968812756,0.22758923539187242,0.163031605,0.016890548576638062,0.17992215381663806,0.1461410566633619
435,0.230665618,0.156617016,0.152466303,0.144052008,0.157998483,0.014082633324740645,0.17208111670474063,0.14391585005525936,0.23156819367999998,0.005469931140265035,0.237038124820265,0.22609826253973495,0.15990174297999998,0.017805230488219248,0.17770697346821923,0.14209651249178074
436,0.228387117,0.151314661,0.143792853,0.139468506,0.154166396,0.01579679677869272,0.16996319267869273,0.13836959912130728,0.230229586,0.006018809631161275,0.2362483956311613,0.22421077636883874,0.155956923,0.01725434473793352,0.17321126753793353,0.13870257806206648
437,0.226811835,0.146212864,0.142946747,0.143575713,0.14896432,0.01570479827692175,0.16466911837692175,0.13325952182307824,0.22830269450000001,0.005697552845163546,0.23400024734516356,0.22260514165483647,0.151197145,0.013936367794823027,0.16513351249482303,0.137260776905177
438,0.225236553,0.141111067,0.142100641,0.14768291919999998,0.145059525,0.013952752370321626,0.15901227775032162,0.13110677300967838,0.22741372699999998,0.004710987573825498,0.23212471457382547,0.2227027394261745,0.14771702407999998,0.01021217661659596,0.15792920069659594,0.13750484746340402
439,0.22366127,0.13600927,0.14125453559999998,0.151790126,0.142452012,0.01158672807433577,0.15403873981433577,0.13086528366566422,0.22756268349999997,0.005000014048897591,0.23256269754889758,0.22256266945110237,0.145516561,0.006682845254036576,0.1521994061940366,0.13883371568596342
440,0.222085988,0.130907473,0.14040842979999998,0.155897332,0.14114177917999998,0.009733327120450767,0.15087510630045076,0.1314084520595492,0.228749564,0.007299355762758935,0.23604891976275894,0.22145020823724104,0.144595755,0.004601144467090254,0.14919689974709024,0.13999461081290973
441,0.220510706,0.125805676,0.139562324,0.160004539,0.14112882770000001,0.009710506703100402,0.1508393344031004,0.13141832099689962,0.230974369,0.01059486358247542,0.2415692320824754,0.2203795049175246,0.144954607,0.005360469512946592,0.15031507661294657,0.1395941375870534
442,0.22861144519999999,0.13347613220000001,0.143685448,0.159118934,0.14241315729999998,0.011826242170909471,0.15423939947090945,0.13058691512909051,0.234237097,0.014140234080614477,0.2483773310806145,0.22009686291938552,0.146593116,0.0071660073185576875,0.15375912371855768,0.13942710908144232
443,0.236712184,0.141146588,0.14780857279999998,0.158233328,0.143803803,0.013074451239976836,0.15687825403997682,0.13072935156002316,0.23770827217999999,0.016222218656798525,0.25393049083679853,0.22148605352320147,0.147621302,0.0073206482715640975,0.15494195073156408,0.1403006541884359
444,0.24481292359999998,0.148817045,0.151931697,0.157347723,0.145300764,0.013579123907908169,0.15887988810790815,0.13172164029209182,0.241387894,0.01722138430462026,0.2586092783446203,0.22416650973537974,0.148039165,0.007086013456396797,0.15512517873639678,0.1409531518236032
445,0.252913663,0.15648750079999998,0.15605482159999998,0.156462117,0.146904042,0.013303890196900385,0.1602079316969004,0.1336001513030996,0.24527596257999998,0.017163511262951365,0.26243947384295135,0.2281124513170486,0.14784670485999998,0.007313256039452258,0.15515996089945225,0.14053344882054772
446,0.261014402,0.164157957,0.160177946,0.155576512,0.148613635,0.012060185905033433,0.16067382060503343,0.13655344879496656,0.249372478,0.015852243918174837,0.26522472171817485,0.23352023388182516,0.147043921,0.008555579615737453,0.15559950081573745,0.13848834158426257
447,0.26152358659999997,0.16011931899999998,0.153228608,0.153757331,0.150429544,0.00929436202348415,0.15972390582348417,0.14113518177651585,0.25367744,0.012669337009324638,0.26634677670932466,0.24100810269067538,0.14563081429999997,0.010800955799024304,0.15643177009902426,0.13482985850097567
448,0.26203277119999996,0.156080681,0.14627926959999998,0.151938149,0.15120579173999998,0.007947717701710166,0.15915350944171014,0.14325807403828983,0.25815799,0.01056829490107843,0.2687262849210784,0.24758969511892157,0.14406124073999999,0.012168877505059057,0.15623011824505903,0.13189236323494094
449,0.262541956,0.152042043,0.139329931,0.150118968,0.15094237851999998,0.008351548625824158,0.15929392714582413,0.14259082989417582,0.262814129,0.010324045846906434,0.2731381746069064,0.25249008291309355,0.14233520051999998,0.012786723306392899,0.1551219238263929,0.12954847721360707
450,0.26305114,0.148003405,0.13238059319999998,0.14829978640000002,0.14963930413999998,0.00963757057464064,0.15927687471464064,0.14000173356535933,0.267645856,0.012114444672632804,0.2797603005926328,0.2555314112473672,0.140452694,0.012601314347411758,0.15305400798741176,0.12785137929258822
451,0.263560325,0.143964767,0.125431255,0.146480605,0.14729656859999998,0.010588418768525263,0.15788498736852524,0.13670814983147472,0.272653172,0.015282713413031357,0.28793588491303135,0.2573704580869687,0.13841372,0.011387413942554136,0.14980113404255413,0.12702630615744587
452,0.27341694839999997,0.141238612,0.127989713,0.15602134820000002,0.143914172,0.009989150157283222,0.15390332205728322,0.13392502174271678,0.277836076,0.01918687025616027,0.2970229457561603,0.2586492052438397,0.13621827990000002,0.008467019860721667,0.1446852997607217,0.12775126003927834
453,0.283273572,0.138512456,0.13054817059999999,0.165562091,0.140758321,0.009259068473887801,0.1500173891738878,0.1314992522261122,0.282896065,0.020993962102396835,0.30389002728239684,0.26190210307760314,0.134667477,0.006092523631554842,0.14076000095155486,0.12857495368844515
454,0.293130195,0.135786301,0.133106628,0.175102835,0.137829015,0.0084732944092809,0.1463023094092809,0.1293557205907191,0.287833141,0.021344708139382346,0.3091778486793823,0.26648843240061765,0.133761312,0.00468481893634056,0.13844613129634056,0.12907649342365943
455,0.30298681860000004,0.133060145,0.135665086,0.184643578,0.135126255,0.007712360052415367,0.1428386148524154,0.12741389474758463,0.292647302,0.02041542323315227,0.3130627248131523,0.27223187834684776,0.133499785,0.0044039946911568085,0.13790377971115683,0.1290957903288432
456,0.312843442,0.13033399,0.138223544,0.194184321,0.13265004009999998,0.007066668533494556,0.13971670863349453,0.12558337156650543,0.29733854830000006,0.018119815095344497,0.31545836339534455,0.27921873320465557,0.133882895,0.004462070509985133,0.13834496580998512,0.12942082479001488
458,0.312123483,0.128560807,0.137720582,0.180463254,0.130400371,0.006631938052940011,0.13703230895294002,0.12376843284705999,0.301906881,0.013932439110096312,0.3158393198100963,0.2879744415899037,0.134910643,0.00334217934326633,0.13825282254326635,0.13156846385673368
459,0.311403525,0.12678762400000002,0.13721762,0.166742187,0.128933754,0.005492614680661734,0.13442636866066174,0.12344113929933828,0.305359106,0.009732818430206777,0.3150919244302068,0.2956262875697932,0.136011664,0.002521725436666326,0.13853338913666632,0.1334899382633337
460,0.31068356620000004,0.125014441,0.136714658,0.15302111940000002,0.12825018934000001,0.004504560122976765,0.13275474946297677,0.12374562921702326,0.307695224,0.005886252961349215,0.3135814771613492,0.3018089712386508,0.137185957,0.002427248859660494,0.1396132056596605,0.1347587079403395
461,0.309963608,0.12324125799999999,0.136211696,0.139300052,0.12834967698000002,0.004696397640016906,0.13304607462001694,0.12365327933998312,0.30891523530000004,0.0031693017432794994,0.31208453704327954,0.30574593355672053,0.13843352250000002,0.003185331750496367,0.1416188542504964,0.13524819074950364
462,0.309243649,0.121468075,0.135708734,0.125578985,0.12923221690000003,0.006251646801042034,0.13548386370104207,0.12298057009895799,0.309019139,0.002963709788481988,0.311982849088482,0.30605542951151804,0.139754361,0.004412093917741003,0.144166454717741,0.135342266882259
463,0.30793920140000003,0.12657244239999998,0.138999918,0.13067866,0.130897809,0.008420396183991923,0.13931820528399194,0.12247741291600808,0.308006936,0.003229081755201669,0.31123601795520167,0.3047778544447984,0.14114847170000003,0.005844614378021146,0.14699308607802117,0.1353038573219789
464,0.306634754,0.13167681,0.142291102,0.135778335,0.13246010151999998,0.009337940638030477,0.14179804215803046,0.1231221608819695,0.306900495,0.003542245255368582,0.3104427398353686,0.30335824932463146,0.142376931,0.006316075834663063,0.14869300701466306,0.13606085534533693
465,0.305330306,0.136781177,0.145582285,0.14087801,0.133919094,0.009491701148963907,0.14341079530896392,0.1244273930110361,0.305699814,0.0038663862802979254,0.30956620072029795,0.30183342815970204,0.143439739,0.006245252978916451,0.14968499221891646,0.13719448626108355
466,0.304025859,0.141885545,0.148873469,0.145977685,0.135274787,0.009035751852590626,0.14431053887259063,0.1262390351674094,0.304404896,0.004168435798302074,0.3085733315783021,0.30023645998169796,0.14433689587999998,0.00580038064324257,0.15013727652324255,0.13853651523675742
467,0.302721411,0.146989912,0.152164653,0.15107736,0.13652718,0.007989945715548253,0.14451712581554826,0.12853723438445175,0.303015739,0.004417420246178247,0.3074331588461782,0.2985983183538217,0.145068401,0.005078125285784519,0.15014652638578452,0.13999027581421547
468,0.301059067,0.144183731,0.150005177,0.14870275,0.137676273,0.006212032628858164,0.14388830602885816,0.13146424077114183,0.30153234289999997,0.0045813020563695,0.30611364495636945,0.2969510408436305,0.14563425489999998,0.004149689291252488,0.14978394419125246,0.1414845656087475
469,0.299396723,0.14137755,0.147845701,0.14632813919999998,0.13854394,0.004970711782430638,0.14351465144243064,0.13357322787756937,0.30029541181999997,0.004321753417426054,0.30461716523742605,0.2959736584025739,0.145981098,0.0036482087648054707,0.1496293064448055,0.14233288891519452
470,0.29773438,0.13857137,0.145686224,0.143953529,0.13913017887999998,0.0043816161609439245,0.1435117950409439,0.13474856271905605,0.29930494535999996,0.0038124358496714763,0.30311738120967147,0.29549250951032846,0.14610892943999998,0.0035248570838839937,0.14963378652388398,0.14258407235611598
471,0.296072036,0.135765189,0.143526748,0.141578918,0.13943499105999999,0.004305408704762272,0.14374039976476224,0.13512958235523773,0.29856094351999996,0.0031793238161485454,0.3017402673361485,0.2953816197038514,0.14601775,0.0035516845237178103,0.1495694347037178,0.14246606565628217
472,0.294409692,0.132959008,0.141367272,0.139204308,0.13945837619999998,0.004320805552686601,0.14377918175268659,0.13513757064731338,0.298063406,0.0025575991758386685,0.30062100547583864,0.29550580712416136,0.14570756,0.003407075347932888,0.1491146352479329,0.14230048455206712
473,0.295569891,0.13524910499999998,0.142468346,0.152529149,0.13920033429999998,0.003875104521259221,0.1430754388212592,0.13532522977874076,0.29781233369999993,0.002138411804842252,0.2999507455048422,0.2956739218951577,0.145178359,0.0026105827790522222,0.1477889413790522,0.1425677758209478
474,0.296730089,0.137539202,0.143569419,0.165853991,0.139385964,0.004173334198383437,0.14355929793838346,0.13521262954161656,0.297207754,0.0019662025020382974,0.2991739562020383,0.29524155119796175,0.145299746,0.0028748076116729415,0.14817455317167294,0.14242493794832706
475,0.297890288,0.139829299,0.144670493,0.179178832,0.140015265,0.004915489782399358,0.14493075430239935,0.13509977473760063,0.296249666,0.0028956464771108716,0.29914531277711087,0.2933540198228891,0.146071721,0.004311793515798598,0.1503835142957986,0.1417599272642014
477,0.299050486,0.142119396,0.145771566,0.19250367359999998,0.141088237,0.005677317477541739,0.14676555411754175,0.13541091916245826,0.29493807149999995,0.004610873074147054,0.299548944574147,0.2903271984258529,0.147494284,0.006132681354707783,0.1536269656147078,0.1413616029052922
478,0.300210685,0.144409493,0.14687264,0.205828515,0.14260488,0.00610685183871001,0.14871173193871,0.13649802826128998,0.29327296929999996,0.006692524069769879,0.29996549336976985,0.2865804452302301,0.149567436,0.007893725862954247,0.15746116186295425,0.14167371013704574
479,0.295013267,0.146040026,0.151219046,0.19763471559999998,0.144565195,0.005805351056929748,0.15037054595692975,0.13875984384307025,0.29125436,0.008968757769018473,0.3002231174690185,0.28228560193098157,0.152291176,0.00932013495975289,0.1616113109597529,0.1429710410402471
480,0.289815849,0.147670558,0.155565453,0.189440916,0.145559932,0.004796212283085288,0.1503561447630853,0.1407637201969147,0.289358525,0.009909557272100975,0.299268082192101,0.27944896764789906,0.154604598,0.009480799544005474,0.16408539716400547,0.14512379807599454
481,0.284618432,0.149301091,0.159911859,0.181247117,0.14558909284000002,0.0047426159214807905,0.1503317087614808,0.14084647691851923,0.287585465,0.010029546154408622,0.2976150111144086,0.2775559188055914,0.15650770086000002,0.008912603676378776,0.1654203045363788,0.14759509718362124
482,0.279421014,0.150931623,0.164258266,0.17305331740000002,0.144652676,0.006576235848859826,0.15122891182885984,0.13807644013114018,0.28593518,0.009488694667307132,0.2954238744873071,0.2764464851526929,0.158000486,0.007902594767536967,0.16590308048753696,0.15009789095246304
483,0.274223596,0.152562156,0.168604672,0.164859518,0.142750682,0.009493681554880376,0.15224436345488038,0.13325700034511964,0.28440767,0.00829751311725884,0.29270518261725886,0.27611015638274117,0.159082952,0.006689686612471849,0.16577263881247184,0.15239326558752814
484,0.276611543,0.145196481,0.16560256180000002,0.155125181,0.139883111,0.012719633064205248,0.15260274366420526,0.12716347753579474,0.28300293400000004,0.006265006358320367,0.28926794035832043,0.27673792764167965,0.1597551,0.005570606150890567,0.16532570645089056,0.15418449414910945
485,0.27899949,0.137830806,0.162600452,0.14539084400000002,0.137028608,0.01429039933053536,0.15131900741053536,0.12273820874946464,0.282083649,0.004813083633238196,0.2868967321732382,0.27727056490676183,0.160096518,0.005071582978617047,0.16516810131861703,0.15502493536138295
486,0.281387436,0.13046513,0.159598341,0.135656507,0.134187174,0.014756575963583702,0.1489437503035837,0.11943059837641629,0.281649813,0.0041944553326802555,0.28584426845268024,0.2774553577873197,0.16010720632000003,0.005061074846161772,0.1651682811661618,0.15504613147383825
487,0.283775383,0.123099455,0.156596231,0.12592217,0.131358809,0.014239318508468672,0.14559812788846868,0.11711949087153133,0.281701428,0.004237994131738499,0.2859394218717385,0.27746343360826153,0.159787164,0.005174715422401529,0.16496187966240153,0.15461244881759847
488,0.28616333,0.11573378,0.153594121,0.116187833,0.12854351320000001,0.012631920262768595,0.14117543346276862,0.11591159293723143,0.282238492,0.004257153639735626,0.2864956460397356,0.2779813387602644,0.15913639210000002,0.004954472136469705,0.16409086423646974,0.1541819199635303
489,0.285820413,0.117495,0.154633227,0.118862191,0.125741286,0.00940861167313713,0.13514989747313713,0.11633267412686286,0.283261007,0.003219756621336165,0.2864807637213362,0.28004125047866385,0.15815488989999998,0.003678157562521482,0.16183304746252147,0.1544767323374785
490,0.285477495,0.11925622079999999,0.155672333,0.12153654820000001,0.12389401256000002,0.0065407627705304835,0.1304347753305305,0.11735324978946954,0.284347776,0.002473613743184049,0.28682138994318407,0.28187416245681596,0.157638159,0.0027652952818711875,0.1604034543618712,0.1548728637981288
491,0.285134578,0.121017441,0.156711438,0.12421090580000001,0.12300169347999998,0.004807099753478599,0.12780879323347857,0.11819459372652139,0.2854988,0.0023848077515628897,0.28788360745156294,0.2831139919484371,0.1575862,0.0026647481361243472,0.16025094777612436,0.15492145150387565
493,0.28479166,0.122778662,0.157750544,0.126885263,0.123064329,0.0049179536792633965,0.1279822822392634,0.11814637488073661,0.286714078,0.0030582824998604393,0.28977236009986046,0.28365579510013955,0.15799901158000001,0.0032635682471356623,0.16126257982713568,0.15473544333286435
494,0.284448743,0.124539882,0.15878965,0.129559621,0.124081918,0.0058839254929868206,0.12996584329298683,0.11819799230701318,0.28799361,0.004167639888406005,0.292161249788406,0.283825970011594,0.158876595,0.003951799724879088,0.16282839462487908,0.15492479517512092
495,0.287479234,0.126723748,0.160435254,0.13131372,0.126054461,0.006077530586870108,0.1321319917868701,0.11997693061312989,0.289337397,0.005473689868368069,0.29481108646836807,0.28386370673163197,0.16021895,0.004228262959593592,0.16444721255959358,0.1559906866404064
496,0.290509725,0.12890761480000001,0.162080857,0.133067819,0.12806138,0.006248196791042044,0.13430957703104204,0.12181318344895795,0.29140015001999997,0.007509281382610132,0.2989094314026101,0.2838908686373898,0.161405735,0.004151092408405376,0.16555682708840538,0.1572546422715946
497,0.29354021539999997,0.131091481,0.163726461,0.134821919,0.130102675,0.006384884260514286,0.13648755918051428,0.12371779065948571,0.29418187015999997,0.00985684997238557,0.30403872013238553,0.2843250201876144,0.16243695,0.00383757932421991,0.16627452946421992,0.1585993708157801
498,0.296570706,0.13327534759999998,0.16537206440000002,0.136576018,0.132178345,0.006476439166391325,0.1386547844063913,0.12570190607360868,0.297682557,0.012219817406338915,0.30990237442633894,0.2854627396136611,0.163312596,0.003354610959840226,0.16666720693984022,0.1599579850201598
499,0.299601197,0.135459214,0.167017668,0.138330117,0.134288391,0.006510927092926151,0.14079931829292613,0.12777746410707386,0.301902211,0.014370130849660018,0.31627234144966,0.28753207975034,0.164032672,0.0027455941764953557,0.16677826637649537,0.16128707802350464
500,0.306447947,0.13756419079999999,0.16650107760000002,0.140382955,0.13643281280000003,0.006474739209061255,0.14290755200906127,0.12995807359093878,0.30684083090000003,0.016088927524210327,0.32292975842421034,0.2907519033757897,0.164597179,0.0020366166619895376,0.16663379546198953,0.16256056213801046
501,0.313294697,0.139669168,0.165984487,0.142435792,0.13870423374000002,0.0066714529860789065,0.14537568672607892,0.1320327807539211,0.31189047857999996,0.01722144068906587,0.32911191926906586,0.29466903789093407,0.165239991,0.0015279692071266462,0.16676795992712665,0.16371202151287337
502,0.32014144640000003,0.141774144,0.16546789680000001,0.14448862980000002,0.141102654,0.0070582037315369975,0.148160857751537,0.13404445028846299,0.31705115363999997,0.017824299066265523,0.3348754527062655,0.29922685457373444,0.16596110796000002,0.0015723656215659292,0.16753347358156595,0.1643887423384341
503,0.326988196,0.14387912120000002,0.164951306,0.14654146740000001,0.143628074,0.007577106580596253,0.15120518022059626,0.13605096705940373,0.322322856,0.017893740434186386,0.3402165965141864,0.3044291156458136,0.166760531,0.00221207128711215,0.16897260180711215,0.16454845923288786
504,0.333834946,0.145984098,0.164434716,0.148594305,0.146280493,0.008169706448030042,0.15445019904803003,0.13811078615196998,0.327705586,0.01737487473058345,0.34508046063058345,0.3103307111694165,0.16763825840000002,0.0031446954764040975,0.1707829538764041,0.16449356292359593
506,0.33797571060000003,0.149437958,0.16686337280000002,0.149909872,0.149059911,0.008783979630819097,0.1578438905308191,0.14027593126918092,0.333199343,0.01614285464649713,0.3493421977464971,0.31705648845350287,0.168594292,0.0042084021695892255,0.17280269376958923,0.16438588943041077
507,0.342116475,0.152891818,0.16929203,0.151225439,0.150802903,0.007938007179129814,0.15874091009912983,0.1428648957408702,0.338606041,0.01521514466599905,0.35382118522599904,0.32339089589400094,0.16912514012000002,0.00424963085869983,0.17337477097869985,0.16487550926130018
508,0.34625724,0.156345677,0.17172068640000002,0.15254100539999998,0.151509469,0.007107933487161459,0.15861740214716147,0.14440153517283855,0.343925678,0.01467208663445113,0.3585977649144511,0.32925359164554885,0.169230804,0.004175351338533697,0.1734061552985337,0.16505545262146631
509,0.35039800439999996,0.159799537,0.174149343,0.15385657219999999,0.151179608,0.007664660391818462,0.15884426851181846,0.14351494772818155,0.34915825625999997,0.014577618629864035,0.363735874889864,0.33458063763013596,0.168911283,0.004596339067143496,0.1735076221871435,0.16431494405285652
510,0.354538769,0.163253397,0.176578,0.155172139,0.14981332129999997,0.009978983037532706,0.15979230433753266,0.13983433826246727,0.354303775,0.014958854427628752,0.36926262892762873,0.33934492007237127,0.16816657760000003,0.005764162210177192,0.17393073981017723,0.16240241538982284
511,0.36051492139999997,0.154994111,0.171809563,0.14881103299999998,0.147410608,0.013332517239887418,0.1607431254398874,0.13407809096011258,0.359362233,0.015797368829880715,0.3751596018298807,0.3435648641701193,0.166996687,0.007524222642344123,0.17452091004234413,0.1594724647576559
512,0.36649107379999996,0.14673482499999999,0.167041126,0.142449927,0.145457829,0.014390683845923216,0.1598485127859232,0.1310671450940768,0.36373121533999997,0.015257732414106148,0.37898894775410613,0.3484734829258938,0.166017871,0.00815381606212668,0.17417168728212667,0.15786405515787333
513,0.372467226,0.13847553899999998,0.162272688,0.136088821,0.143954984,0.014312590843406758,0.15826757436340674,0.12964239267659325,0.367410722,0.01383651811884834,0.3812472396388483,0.35357420340115164,0.165230129,0.008182820686208774,0.17341294974620877,0.15704730837379124
514,0.378443379,0.130216253,0.157504251,0.129727715,0.142902072,0.01367277205098607,0.15657484399098606,0.1292292998890139,0.37040075153999996,0.011844723871448082,0.38224547541144804,0.3585560276685519,0.164633461,0.007868460050999563,0.17250192097099956,0.15676500086900044
516,0.384419531,0.121956967,0.152735814,0.123366609,0.142299094,0.012959118392871595,0.1552582125928716,0.12933997580712842,0.372701305,0.00953740434695324,0.38223870974695323,0.3631639010530468,0.16422786679999998,0.007414908760179271,0.17164277556017926,0.1568129580398207
517,0.381665534,0.129910165,0.157075211,0.129041567,0.14214605,0.012690408453358948,0.15483645875335894,0.12945564184664105,0.37431238310000003,0.0072036642658468006,0.3815160473658468,0.36710871883415325,0.164013347,0.007039432661103229,0.17105277936110325,0.15697391403889677
518,0.37891153699999996,0.137863363,0.161414608,0.134716525,0.14222199330000002,0.012777809177654524,0.15499980247765455,0.12944418412234548,0.374609668,0.00660768442960168,0.38121735276960167,0.3680019839103983,0.16414857832000002,0.00721660347599454,0.17136518179599455,0.15693197484400548
519,0.37615754,0.145816562,0.165754005,0.140391484,0.142526923,0.012932912427674961,0.15545983562767496,0.12959401077232502,0.37359316111999996,0.008504910114895993,0.382098071234896,0.36508825100510395,0.164633562,0.007586097166629212,0.17221965882662923,0.1570474644933708
520,0.373403543,0.15376975980000002,0.170093402,0.146066442,0.14306084000000002,0.012857060388247955,0.155917900388248,0.13020377961175206,0.37126286144000004,0.011509433204078946,0.38277229464407897,0.3597534282359211,0.165468297,0.007754827845230648,0.17322312456523065,0.15771346887476934
521,0.370649546,0.161722958,0.174432799,0.1517414,0.143823744,0.0122208125865976,0.1560445562865976,0.1316029311134024,0.36761876930000004,0.01439143583473416,0.3820102051347342,0.35322733346526586,0.16665278349999998,0.007294144267735545,0.17394692776773554,0.15935863923226443
522,0.363487774,0.155753541,0.173161879,0.154387786,0.144815634,0.010535081942850893,0.15535071624285088,0.1342805523571491,0.362660885,0.016365111426704056,0.37902599612670407,0.34629577327329597,0.168187022,0.00541245227766235,0.17359947427766234,0.16277456972233764
523,0.356326002,0.149784124,0.171890959,0.157034173,0.145389926,0.009760309728691954,0.15515023568869196,0.13562961623130804,0.358804833,0.015926622492018726,0.3747314555920187,0.3428782106079813,0.16953466,0.0037654765084503554,0.17330013660845037,0.16576918359154966
524,0.349164229,0.14381470699999999,0.170620039,0.159680559,0.14554661868000002,0.009637861666766515,0.15518448034676652,0.13590875701323352,0.35605061450000003,0.014368427530916392,0.3704190420309164,0.34168218696908365,0.170695698,0.002590074139090403,0.1732857719390904,0.1681056236609096
526,0.342002457,0.13784529,0.16934911900000002,0.162326946,0.145285712,0.009665018749416837,0.15495073120941683,0.13562069371058316,0.354398229,0.012646086525391355,0.36704431542539134,0.34175214237460866,0.171670135,0.0023458352047703336,0.17401597030477034,0.16932429989522968
527,0.334840685,0.131875873,0.168078199,0.164973332,0.14460720729999998,0.009231691319548986,0.15383889861954897,0.135375515980451,0.35384767629999997,0.011819582492723833,0.3656672587927238,0.3420280938072761,0.17245797200000001,0.002991546296723893,0.1754495182967239,0.16946642570327614
528,0.34310501800000004,0.135653082,0.170551592,0.161667414,0.143511103,0.007453069532162841,0.15096417273216284,0.13605803366783714,0.354398957,0.012779869190985001,0.367178825890985,0.341619087509015,0.173059209,0.0038990680408499735,0.17695827654084997,0.16916014045915004
529,0.351369351,0.139430291,0.173024985,0.158361497,0.14308055,0.006759336552659056,0.14983988677265905,0.13632121366734093,0.357096066,0.017045339028623305,0.37414140532862333,0.3400507272713767,0.17346286185999998,0.004113901814904833,0.17757676367490483,0.16934896004509514
530,0.359633684,0.143207499,0.175498378,0.155055579,0.143315548,0.00705277246040623,0.15036832082040621,0.13626277589959376,0.361939005,0.02273316172704704,0.384672166827047,0.33920584337295295,0.173668932,0.004077868317337393,0.1777468003973374,0.1695910637626626
531,0.36789801699999997,0.146984708,0.177971771,0.151749662,0.14421609761999998,0.007671402454380362,0.15188750007438034,0.13654469516561962,0.36892777309999997,0.028404674773295356,0.3973324478732953,0.34052309832670463,0.17367741915999999,0.004070900103576498,0.17774831926357648,0.1696065190564235
532,0.37616235,0.150761917,0.180445164,0.148443744,0.14578219799999997,0.007823380854017889,0.15360557885401788,0.13795881714598207,0.37806237,0.03308586401197039,0.4111482343119704,0.3449765062880296,0.173488323,0.0043299666127329115,0.17781828971273292,0.1691583564872671
533,0.39045887,0.151448011,0.177198413,0.14361232399999999,0.14801384950000002,0.00648408589067677,0.1544979353906768,0.14152976360932323,0.389342797,0.0358286207094563,0.4251714174094563,0.3535141759905437,0.173101644,0.004989255336535641,0.17809089923653562,0.16811238856346436
534,0.40475539,0.152134105,0.173951661,0.13878090399999998,0.149979203,0.005165699105871443,0.15514490176587145,0.14481350355412856,0.39868753366000004,0.03459412725175902,0.43328166091175907,0.364093406408241,0.172331965,0.005931132693021752,0.17826309733302176,0.16640083194697824
535,0.41905190940000003,0.1528202,0.17070491,0.133949484,0.15167825748000002,0.003965227791810067,0.1556434852718101,0.14771302968818995,0.406096581,0.031090527583644317,0.43718710876364436,0.3750060535963557,0.17117928531999999,0.006832997355820622,0.17801228267582062,0.16434628796417936
536,0.433348429,0.153506294,0.167458158,0.129118064,0.15311101396000001,0.0030464517459608082,0.1561574657059608,0.15006456221403922,0.41156993925999996,0.026477695131579954,0.4380476343915799,0.38509224412842,0.169643606,0.007452082845578583,0.17709568878557858,0.16219152309442142
537,0.447644949,0.154192388,0.164211407,0.124286644,0.15427747210000003,0.0026470621669249187,0.15692453426692496,0.1516304099330751,0.415107608,0.021974829554017788,0.4370824374540178,0.3931327783459822,0.16772492649999998,0.007539083635579775,0.17526401013557977,0.1601858428644202
538,0.43655238760000004,0.15530661340000002,0.162854799,0.122066982,0.155177632,0.0028420865852833,0.1580197184852833,0.1523355453147167,0.416709587,0.019233127398133296,0.4359427144981333,0.3974764597018667,0.165423247,0.006689771692380507,0.1721130186923805,0.1587334753076195
539,0.425459826,0.15642083880000002,0.161498192,0.11984732000000001,0.156090721,0.0029743996249969405,0.15906512106499693,0.15311632181500306,0.41627476650000006,0.019929102015863766,0.43620386851586385,0.3963456644841363,0.163546202,0.005556017117973418,0.1691022188379734,0.1579901846020266
540,0.414367265,0.157535064,0.16014158420000002,0.117627658,0.157016741,0.003046336179276881,0.16006307689927687,0.1539704045407231,0.41380314609999996,0.022836992819661815,0.4366401389196618,0.3909661532803381,0.16209379066000001,0.004287172820340074,0.1663809634803401,0.15780661783965994
541,0.403274703,0.15864929,0.15878497660000002,0.115407996,0.15795568974000002,0.0030561593037407124,0.16101184904374072,0.15489953043625931,0.40929472590000004,0.025926837881177833,0.4352215637811779,0.3833678880188222,0.16106601382000002,0.00304561162817981,0.16411162544817984,0.1580204021918202
542,0.392182142,0.159763515,0.157428369,0.113188334,0.158907569,0.0029981820981454755,0.1619057505981455,0.15590938640185453,0.402749506,0.027399643429844033,0.43014914932984405,0.375349862470156,0.160462871,0.0020847207893191187,0.16254759198931912,0.15837815041068087
543,0.38611066380000003,0.160578907,0.15842795980000002,0.113387704,0.159872377,0.0028615055921387376,0.16273388259213875,0.15701087140786127,0.394167486,0.025120572036009627,0.41928805813600967,0.36904691406399037,0.16028436280000002,0.0017826172008566096,0.16206698000085665,0.1585017455991434
544,0.380039186,0.16139429819999998,0.15942755060000002,0.113587074,0.16026280265999998,0.002398170612609833,0.1626609732726098,0.15786463204739015,0.38653959538000005,0.022235769066007674,0.4087753644460077,0.3643038263139924,0.160222002,0.001691272649259653,0.16191327472925965,0.15853072943074037
545,0.373967707,0.16220969,0.160427141,0.113786444,0.16007884547999998,0.002767705814855011,0.16284655129485498,0.15731113966514498,0.379865834,0.01904234014202254,0.39890817388202254,0.36082349359797744,0.160275789,0.0017440963662083042,0.16201988540620832,0.1585316926737917
546,0.367896229,0.163025081,0.161426732,0.11398581399999999,0.15932050545999998,0.004206871957052146,0.16352737741705212,0.15511363350294785,0.37414620117999997,0.015850215524437213,0.3899964167044372,0.35829598565556275,0.160445724,0.0018110687009679255,0.16225679238096793,0.1586346549790321
547,0.361824751,0.163840473,0.162426323,0.114185184,0.15798778259999996,0.006119407735690127,0.1641071903356901,0.15186837486430982,0.36938069770000004,0.013032977502467059,0.3824136752024671,0.35634772019753297,0.160731806,0.0017443050016341425,0.16247611100163414,0.15898750099836587
548,0.36027348,0.15921086999999998,0.162231192,0.115834117,0.156080677,0.008141995832812738,0.16422267273281274,0.14793868106718724,0.365569323,0.011045468829570703,0.3766147921295707,0.35452385447042933,0.161134036,0.0013068017667971002,0.1624408377667971,0.15982723423320291
549,0.35872221,0.154581267,0.16203606140000001,0.11748305,0.154402008,0.008814267353006427,0.1632162751330064,0.14558774042699357,0.364657852,0.00941827288501511,0.3740761248650151,0.3552395790949849,0.16156290958000002,0.0009838820645441731,0.1625467916445442,0.16057902751545586
550,0.357170939,0.14995166399999998,0.161840931,0.11913198239999999,0.152951775,0.008728615370753158,0.16168039061075315,0.14422315986924686,0.366646284,0.014007446038243318,0.38065372977824335,0.3526388377017567,0.162018427,0.0009388522285979053,0.1629572789685979,0.1610795745114021
551,0.355619669,0.145322061,0.1616458,0.12078091519999999,0.151729979,0.00812283179668264,0.15985281107668264,0.14360714748331738,0.37153461858000003,0.022686980807543146,0.3942215993875432,0.34884763777245686,0.162500587,0.001225243438411949,0.16372583091841197,0.16127534404158805
552,0.354068398,0.140692458,0.161450669,0.122429848,0.15073662,0.0071354382564201135,0.1578720581564201,0.1436011816435799,0.379322857,0.032531450648364914,0.41185430714836496,0.3467914058516351,0.16300939180000001,0.0016958352410974275,0.16470522704109744,0.1613135565589026
553,0.376995951,0.143792215,0.162716696,0.12273462439999999,0.14997169709999997,0.0058729248062256946,0.15584462190622567,0.14409877229377427,0.390010998,0.04224989859090373,0.43226089609090373,0.3477610989090963,0.16354484,0.002247024106569071,0.16579186380656907,0.16129781559343093
554,0.39992350320000003,0.146891973,0.163982722,0.12303940079999999,0.150036847,0.00598926627407903,0.15602611303407904,0.14404758048592098,0.397992975,0.0435281241735591,0.44152109915355914,0.3544648508064409,0.165032773,0.0047796426054178805,0.16981241600541788,0.16025313079458212
555,0.42285105580000004,0.14999173,0.165248749,0.123344177,0.150932069,0.007275034501004178,0.15820710338100416,0.14365703437899582,0.403268789,0.041383910572073385,0.4446526995120734,0.3618848783679266,0.167473193,0.008133254256065684,0.1756064471560657,0.15933993864393434
556,0.445778608,0.153091488,0.166514775,0.123648954,0.152657363,0.008884462863172198,0.1615418263231722,0.1437729005968278,0.40583843937999997,0.038928459448538726,0.4447668988285387,0.36690997993146124,0.170866098,0.011781418254090008,0.18264751645409003,0.15908467994591
557,0.468706161,0.156191245,0.167780802,0.12395373,0.155212731,0.010128103828402504,0.16534083432840252,0.1450846266715975,0.405701926,0.03912602458818817,0.44482795088818816,0.36657590171181187,0.175211489,0.015446389134474567,0.19065787843447457,0.15976510016552542
558,0.44009325520000003,0.159862367,0.177110529,0.128400725,0.15859817,0.010389975712297788,0.1689881457122978,0.1482081942877022,0.40285925,0.044020744575526065,0.44687999427552605,0.3588385051244739,0.180509366,0.018901295558400137,0.19941066175840014,0.16160807064159985
559,0.411480349,0.163533488,0.186440256,0.13284772,0.161094542,0.009387992057537391,0.1704825341975374,0.1517065500824626,0.39783866,0.04978395866648579,0.4476226185664858,0.34805470123351423,0.185189815,0.01978038073076321,0.20497019569076322,0.1654094342292368
560,0.382867444,0.16720460980000001,0.195769984,0.137294716,0.162701847,0.007952364994873217,0.17065421191487323,0.15474948192512678,0.390640157,0.054435984768305266,0.4450761416683052,0.33620417213169473,0.189252836,0.019101501812603294,0.20835433739260328,0.17015133376739672
561,0.35425453780000005,0.170875731,0.205099711,0.141741711,0.163420084,0.0069363070667776755,0.17035639140677766,0.15648377727322232,0.381263741,0.05631417654750494,0.43757791724750494,0.3249495641524951,0.19269842805999998,0.0173145090216405,0.21001293708164048,0.17538391903835948
562,0.325641632,0.174546853,0.214429438,0.146188706,0.163249254,0.007233612367162332,0.17048286676716232,0.15601564203283766,0.369709411,0.05338360670081004,0.42309301800081006,0.31632580459918996,0.19552659239999998,0.014670313058575062,0.21019690545857503,0.18085627934142492
563,0.326790053,0.168755937,0.209521183,0.141249154,0.16218935710000001,0.00895449011404787,0.17114384721404788,0.15323486698595215,0.35597716870000007,0.04140724751902505,0.3973844162190251,0.31456992118097504,0.19773732859999998,0.01130413990816684,0.20904146850816682,0.18643318869183315
564,0.327938473,0.162965021,0.204612928,0.136309603,0.16073524720000001,0.010432956550190033,0.17116820375019004,0.15030229064981,0.34587864520000006,0.02909809409213992,0.37497673929214,0.31678055110786013,0.199039293,0.009222587294746617,0.20826188035474663,0.1898167057652534
565,0.329086894,0.15717410440000001,0.199704674,0.131370051,0.158886925,0.011468046676403389,0.17035497137640337,0.1474188780235966,0.33941384080000003,0.017949560912875955,0.357363401712876,0.32146427988712406,0.199432486,0.008694456114636028,0.20812694189463604,0.19073802966536396
566,0.33023531440000004,0.151383188,0.194796419,0.1264305,0.15664439,0.011847163589866165,0.16849155318986617,0.1447972260101338,0.33658275550000005,0.011355945423393646,0.3479387009233937,0.3252268100766064,0.198916907,0.009080089605443828,0.20799699636544383,0.1898368171545562
567,0.331383735,0.145592272,0.189888164,0.121490948,0.154007642,0.011246865587823764,0.16525450748782375,0.14276077631217624,0.337385389,0.012919738367051285,0.3503051276670513,0.3244656509329487,0.19749255599999999,0.009119529534624636,0.20661208553462462,0.18837302646537535
568,0.33910802,0.145321268,0.190130174,0.12086062,0.15097668160000002,0.008945278281632713,0.15992195988163274,0.1420314033183673,0.34182174220000006,0.015746598062802042,0.3575683402628021,0.326075144137198,0.195159434,0.007056025123692836,0.20221545862369283,0.18810340837630718
569,0.34683230540000004,0.145050263,0.190372184,0.120230292,0.148384935,0.006692608474060067,0.15507754359406006,0.14169232664593995,0.34585699993999997,0.016613116542961295,0.36247011648296124,0.3292438833970387,0.193019588,0.005223380822262164,0.19824296912226216,0.18779620747773781
570,0.354556591,0.144779259,0.190614193,0.119599964,0.146232402,0.004624122580683987,0.15085652504068398,0.141608279879316,0.349491163,0.016228323570891243,0.3657194860908913,0.33326283894910874,0.19107302,0.00387628522225493,0.19494930562225493,0.18719673517774504
571,0.362280876,0.144508254,0.190856203,0.118969636,0.14451908362000002,0.003012965234454954,0.14753204885445498,0.14150611838554505,0.35272423,0.01487579723184482,0.36760002717184487,0.3378484327081552,0.18931973,0.003483562500952541,0.19280329230095256,0.18583616729904745
572,0.370005161,0.14423725,0.191098213,0.118339308,0.14324497860000002,0.0024242010746196533,0.14566917967461968,0.14082077752538036,0.355556202,0.012647575127879767,0.3682037773278798,0.3429086270721202,0.187759717,0.004181579318059614,0.19194129581805963,0.18357813718194038
573,0.36714263,0.14283847200000002,0.188122731,0.120026738,0.142410087,0.002914141078097482,0.14532422847809748,0.13949594632190251,0.357987079,0.009406080674967947,0.36739315997496796,0.34858099862503206,0.186392981,0.00544984189703846,0.19184282239703845,0.18094313860296155
574,0.364280099,0.141439694,0.185147249,0.121714168,0.141529671,0.003247749913892886,0.1447774209738929,0.1382819211461071,0.359709099,0.006773712264612222,0.3664828114846122,0.3529353869553878,0.185186089,0.005851799866254667,0.19103788912625466,0.17933428939374532
575,0.361417568,0.14004091600000002,0.182171768,0.12340159740000001,0.14060373,0.00344636291039925,0.14405009249039924,0.13715736666960077,0.360722262,0.005211181704408846,0.36593344366440883,0.3555110802555912,0.18413904277999998,0.0057567157729483485,0.18989575855294832,0.17838232700705164
576,0.358555037,0.138642138,0.179196286,0.125089027,0.139632263,0.003507234999413089,0.14313949795941308,0.13612502796058693,0.361026568,0.004890091341272529,0.36591665886127256,0.35613647617872746,0.183251841,0.005314593256575375,0.18856643431657538,0.17793724780342463
577,0.355692506,0.13724336,0.176220804,0.126776457,0.138615271,0.003409364804565327,0.14202463600456533,0.13520590639543467,0.36062201590000004,0.004941860560477692,0.3655638764604777,0.35568015533952235,0.182524484,0.004609130214659348,0.18713361431465933,0.17791535388534066
578,0.35632821940000003,0.13651710420000002,0.178061261,0.126516625,0.137552754,0.00310465171167673,0.14065740601167673,0.13444810258832326,0.35950860710000004,0.0036881713280443053,0.3631967784280444,0.3558204357719557,0.181956972,0.0036948782232182308,0.18565185012321822,0.17826209367678175
579,0.356963933,0.135790848,0.179901719,0.126256794,0.136453668,0.0029679728077860066,0.139421640387786,0.13348569477221398,0.35805769235999996,0.0031686128253079087,0.36122630518530785,0.35488907953469206,0.181627982,0.003197928977516791,0.18482591067751677,0.17843005272248322
580,0.357599646,0.135064593,0.18174217620000002,0.125996962,0.13531801104000002,0.0030204104385576913,0.1383384214785577,0.13229760060144233,0.356269272,0.004158735363626376,0.3604280070436264,0.3521105363163736,0.18153751350000003,0.0030985608844795874,0.18463607438447963,0.17843895261552042
581,0.35823535959999997,0.13433833679999999,0.18358263360000002,0.125737131,0.134145785,0.0032497855771232037,0.1373955702571232,0.13089599910287678,0.354143345,0.006178083791036194,0.3603214288510362,0.3479652612689638,0.18168556730000002,0.003166852346825628,0.18485241964682564,0.1785187149531744
582,0.358871073,0.133612081,0.185423091,0.125477299,0.132936989,0.003618676872421976,0.13655566537242197,0.129318311627578,0.35167991249999997,0.008643079187406352,0.36032299168740634,0.3430368333125936,0.182072143,0.0030634827812060198,0.18513562588120602,0.17900866031879398
584,0.352633483,0.131847605,0.18483282920000002,0.138559432,0.131691623,0.004084897801382847,0.13577652030138285,0.12760672469861714,0.348878974,0.011321650308876701,0.3602006243088767,0.3375573236911233,0.182697241,0.0022725025399881566,0.18496974343998815,0.18042473836001185
585,0.346395892,0.130083129,0.184242567,0.15164156539999998,0.130900266,0.0038030113632127566,0.13470327704321275,0.12709725431678723,0.34623735454000004,0.012419027796355413,0.35865638233635544,0.33381832674364464,0.18293552064000002,0.0018103149343774788,0.1847458355743775,0.18112520570562254
586,0.340158302,0.128318652,0.183652306,0.164723699,0.130562918,0.0034546560658755346,0.13401757410587553,0.12710826197412448,0.34375505411999996,0.012517196402560708,0.3562722505225607,0.33123785771743924,0.182786982,0.002121152856112763,0.18490813517611276,0.18066582946388726
587,0.333920711,0.126554176,0.183062044,0.17780583179999998,0.13067958,0.0036383783762481137,0.13431795795624812,0.1270412012037519,0.34143207274000004,0.01179721758144784,0.3532292903214479,0.3296348551585522,0.18225162594000002,0.0029339972396347203,0.18518562317963475,0.1793176287003653
588,0.327683121,0.1247897,0.182471782,0.190887965,0.13125025029999998,0.004597208616583143,0.13584745891658312,0.12665304168341684,0.33926841,0.010256517871146375,0.3495249282711464,0.3290118925288536,0.181329452,0.0037927290987824903,0.18512218059878247,0.1775367224012175
589,0.32991202480000004,0.128603536,0.180444059,0.17697603979999998,0.13227493,0.006083753896522652,0.13835868409652266,0.12619117630347734,0.337264067,0.0076195757133541795,0.3448836428133542,0.3296444913866458,0.180020459,0.0044284911017152245,0.18444895010171522,0.17559196789828477
590,0.332140929,0.132417372,0.178416336,0.163064115,0.13358556128000001,0.007276332094601816,0.14086189337460184,0.1263092291853982,0.335099639,0.005566057190667042,0.34066569603066704,0.32953358164933294,0.178310511,0.005528500310520871,0.18383901083052087,0.17278201020947911
591,0.334369832,0.136231208,0.176388612,0.149152189,0.135182144,0.008124608593983956,0.14330675213398394,0.12705753494601604,0.332775126,0.005163608582163445,0.33793873420216347,0.32761151703783653,0.176199606,0.0068772678860127565,0.18307687394601277,0.16932233817398726
592,0.33659873619999997,0.140045044,0.174360889,0.135240264,0.137064677,0.00852852889014081,0.1455932058701408,0.1285361480898592,0.330290527,0.0069014627335605,0.3371919901735605,0.32338906470643947,0.173687746,0.00829402969726822,0.18198177531726822,0.16539371592273178
593,0.33882764,0.14385888,0.172333166,0.121328339,0.139233162,0.008313271576334467,0.14754643317633445,0.13091989002366552,0.327645844,0.00981013855645913,0.3374559828564591,0.31783570574354086,0.170774929,0.009641410218282517,0.18041633941828253,0.1611335189817175
594,0.3309892,0.14495391559999998,0.167733344,0.124083641,0.14168759739999998,0.007111542517833964,0.14879913991783394,0.134576054882166,0.32484107619999997,0.013216418598015176,0.33805749479801517,0.31162465760198477,0.167461157,0.010799664789936247,0.17826082158993625,0.15666149201006377
595,0.32315076,0.146048951,0.163133523,0.126838943,0.14376064959999998,0.005768367529473548,0.14952901712947353,0.13799228207052644,0.32181341771999994,0.015238860787289112,0.337052278507289,0.30657455693271085,0.164350157,0.011120289703263776,0.1754704464232638,0.15322986701673622
596,0.31531232,0.147143987,0.158533701,0.129594246,0.14545231819999999,0.004387381952271024,0.14983970015227102,0.14106493624772895,0.318562869,0.016226009431736518,0.33478887829173654,0.3023368594282635,0.161441929,0.010832028296804113,0.1722739572568041,0.1506099006631959
597,0.30747388,0.148239022,0.15393388,0.132349548,0.14647688599999997,0.003137784999890432,0.1496146709998904,0.14333910100010955,0.31680653957777777,0.016170683772749102,0.3329772233505269,0.30063585580502866,0.15978118635555555,0.01004844262414174,0.16982962897969728,0.14973274373141382
598,0.29963544,0.149334058,0.149334058,0.13510485,0.14728086624999998,0.002145623192594952,0.14942648944259493,0.14513524305740502,0.314332515,0.015358714052390653,0.3296912290523906,0.29897380094760934,0.157958724,0.009012934288755665,0.16697165778875567,0.14894578921124435
599,0.29963544,0.149334058,0.149334058,0.13510485,0.1477697214285714,0.0017721477834210255,0.14954186921199242,0.14599757364515037,0.3108332114285714,0.012685317327794083,0.3235185287563655,0.2981478941007773,0.15590523171428572,0.007444108349003214,0.16334934006328894,0.1484611233652825
600,0.29963544,0.149334058,0.149334058,0.13510485,0.14823902239999998,0.001385122646034012,0.149624145046034,0.14685389975396596,0.30747388000000003,0.009914929481015067,0.3173888094810151,0.29755895051898495,0.15393388,0.005818365234552239,0.15975224483455222,0.14811551436544776

